Assessing the Impact of Packing on Machine Learning-Based Malware Detection and Classification Systems

The proliferation of malware, particularly through the use of packing, presents a significant challenge to static analysis and signature-based malware detection techniques. The application of packing to the original executable code renders extracting meaningful features and signatures challenging. To deal with the increasing amount of malware in the wild, researchers and anti-malware companies started harnessing machine learning capabilities with very promising results. However, little is known about the effects of packing on static machine learning-based malware detection and classification systems. This work addresses this gap by investigating the impact of packing on the performance of static machine learning-based models used for malware detection and classification, with a particular focus on those using visualisation techniques. To this end, we present a comprehensive analysis of various packing techniques and their effects on the performance of machine learning-based detectors and classifiers. Our findings highlight the limitations of current static detection and classification systems and underscore the need to be proactive to effectively counteract the evolving tactics of malware authors.

==> media/fuzzy_clusters.csv <==
1,008044928ce1c023bbca36e911c2facd,Instantaccess
1,00dda5d0984bce404780e2d9e89b2e77,Instantaccess
1,00dc2c94b283478e829d80437fc18681,Instantaccess
1,00053dd69c9836db847ba73c1557c17a,Instantaccess
1,00100a368de8677b2b71015108828b8f,Instantaccess
1,03103cc034571a1832779d62348ecf1b,Instantaccess
1,0156a0f9e030594a878e30d1bf42a0d0,Instantaccess
1,0202d3edd378bb6bcc3075c4a123994b,Instantaccess
1,000ee2bbcbe013fff2cbed6e43e9e37d,Instantaccess
1,01cacd483c7501e64ccde5fda1f462cb,Instantaccess
1,000d506a42051145a09c87d1d3108972,Instantaccess
1,0245879faa4d09560ea6e5ff62e18e56,Instantaccess
1,00ccdcd6efc35563d516c8be1b1b2ec6,Instantaccess
1,00ab8d6e7ec91f5b9890fef90e02d6e6,Instantaccess
1,00ceb3faed1b195c080d6439f61071c5,Instantaccess
1,00cd065df7612f636531e746cf11eb98,Instantaccess
1,00093cabaeca093193fe09e9e1b6b197,Instantaccess
1,08b676a1e160c97b7ca96bd2c47804ca,Instantaccess
1,00533f65cbe708a2d6f6682f6d3bc285,Instantaccess
1,01d0a892f28306bcdfffe6685444bb2b,Instantaccess
1,000b36cc58043213eaa5742a27d09541,Instantaccess
1,0734abb13059137b93396e230e5773d0,Instantaccess
1,007442180213429be7267099a344704b,Instantaccess
1,0065fc80046fba447f25c10eba561f1d,Instantaccess
1,01962c784d43b263685b4c73c7fc8504,Instantaccess
1,00cf0a2d0ab323ae64f70fd0f71fe4ee,Instantaccess
1,000125897a0597b1554c8619f3fa1579,Instantaccess
1,00f102a42c31be2728d1476ee63c1258,Instantaccess
2,02d95561c634325c3d6c0bfdf16fff2d,Instantaccess
2,0322230c8a0546b5e4aeba7030045943,Instantaccess
2,00b6ea60cb0dc05f3b6be3f7000f7acf,Instantaccess
2,05b2e918c436eb86f866155e024964ed,Instantaccess
2,01caceaeaa4b36833aaf0d9615d525fa,Instantaccess
2,051430d8108abf75ce941c0b6a50aba0,Instantaccess
2,061108e41ecc43eeed275b42d15ffcc3,Instantaccess
2,0606a07d304f5f2041bed1a565a8fe14,Instantaccess
2,0067c8a38933234ab9ac15b3805c664b,Instantaccess
2,00d7b1070dc3faaec4cacd992216f043,Instantaccess
2,08a7e3aa75d453124f44d187f3349c36,Instantaccess
2,00632c2faf705556a68d7007ccc435a6,Instantaccess
2,071697f4ca6740eeea3cf4b651dd9c0c,Instantaccess
2,04b61e11f5cbd6ba874716afbb6a498f,Instantaccess
2,0422340e8a1296d1f8d1b39819ef7fd3,Instantaccess
2,05d6e775d301b9b3e8f4bfe82bcefde0,Instantaccess
2,00d827df3cd0ef19cfa2266d6d710090,Instantaccess
2,00cb484add2e839baf2d8167f5b8e168,Instantaccess
2,00e11703d750a6d059071bc3986a0c86,Instantaccess
2,04cb1a91a4f4e184d0e0eaae1f8f0566,Instantaccess
2,02f6740d7a5891e47cf3dff70bf57d54,Instantaccess
2,00d25ed6e5c46d317853d20e128b5de5,Instantaccess
2,0658b4ffc1a96cd0e1ab6577096aeb5d,Instantaccess
6,001b4910c633ca151c15c163fb6b74d1,Wintrim.BX
6,005f3a1bcc1120dfde4de815097de6d4,Wintrim.BX
6,003f4cca8992027dcd6053516300c32c,Wintrim.BX
6,00d81817a94204bcac5037b02abab2f5,Wintrim.BX
6,000079fb328ebc385f9c4fbcd78149a7,Wintrim.BX
6,00164380267d3bb405804fb5fadac388,Wintrim.BX
6,00e1fa056fa245bd1264999d699f9533,Wintrim.BX
6,009f724b6ab4db29542cbe31e96743d3,Wintrim.BX
6,008fa9188d8bf53b38fa63f6e76d1a85,Wintrim.BX
6,00a925640efec1cdbd0a2257fd5ef560,Wintrim.BX
6,009f7898918f440244d140d1bb9fcc45,Wintrim.BX
6,00ed23a45f7854b33cea5b0880d67e56,Wintrim.BX
6,00d2defd9b39e2fd9c35fcea11c94a7f,Wintrim.BX
6,00400c89ffbe633210f76699a0204a2c,Wintrim.BX
6,004491bd86e5c14f3405137349d0d89b,Wintrim.BX
6,00158d5c63a11267616edc8244c2d70e,Wintrim.BX
6,0067ad9bcb06e4fc5b5303f15472b229,Wintrim.BX
6,007b839f1227be054a927b9179b3748d,Wintrim.BX
6,007f3fdceb9ed58379494cfb77ea0a96,Wintrim.BX
6,00b8b74d95d90e8befd4abb17266e7bb,Wintrim.BX
6,00e0106b413ce6f4feab6e3ff7b08dc4,Wintrim.BX
6,00b9695016936d1c6a76bb1c747f2610,Wintrim.BX
6,005abc6b02d80089449894f2e5310a1f,Wintrim.BX
6,00d1e43e3179ddce3b489b3ce5fa65cb,Wintrim.BX
6,00fb2178dc49bdeda9d4bce6193c5ae8,Wintrim.BX
6,008c914250c67525958154da3906d523,Wintrim.BX
6,00016b06b7623f24e52edce83f85c351,Wintrim.BX
6,00766dd234865f26313da76608187032,Wintrim.BX
6,0070c1f83d9406df7e0d2009f05a3147,Wintrim.BX
6,00071212d51d124c44530e4cff44806e,Wintrim.BX
6,00a9e9085664f5fc73e95da8d3bdad12,Wintrim.BX
6,00a6fac2393cfc79631668edd7d04bca,Wintrim.BX
6,0009e6db1b9505d85950d112a0b7acc4,Wintrim.BX
6,009d9ef9af9c2e55e27ed3e174fa3584,Wintrim.BX
6,0085baf10e5049a8374d5e4685dbbe8c,Wintrim.BX
6,001a985f04671f2ba1a785171a3e5a30,Wintrim.BX
6,0019b63efcae8941420268f086f76350,Wintrim.BX
6,007dc1f9c8a89f65c5fc791eae0c4315,Wintrim.BX
6,007636cc8c8ee3df4f84c32aeb4ee339,Wintrim.BX
6,00c74bd3fd744117be54c26881cc36b9,Wintrim.BX
6,00f3a351d7122bfd5ab56567314bf2b5,Wintrim.BX
6,0032ab3139f187dfb9818429efbe5df0,Wintrim.BX
6,00025ae1b75172bb9392f896a79cf462,Wintrim.BX
6,002899612714496b129149989e058ac4,Wintrim.BX
6,0099f2831f41ae498e22dadf6ccc42f8,Wintrim.BX
6,0086f3a307f5df7dee649885b2e2068b,Wintrim.BX
6,00def72437e0bac7b29aef97b1a259bf,Wintrim.BX
6,002910579f8c6105e22edbe8ff47e3ae,Wintrim.BX
6,00e44a34595a973f7f2063cb4b4a75ca,Wintrim.BX
6,00ea36d693d728cc0047f55688620a35,Wintrim.BX
6,001ebf3be2a1b457f3eb921b2da9bc41,Wintrim.BX
6,007ae271fbb523677e2c540ef329141e,Wintrim.BX
6,00a16098a3807ed534c9fb31fb43221d,Wintrim.BX
6,00e6b2fc5461089541fafbe51d082b86,Wintrim.BX
6,00f1b15bb60b62513716af3b22bd5fb8,Wintrim.BX
6,00c8829ac08f2bda11798831501239e4,Wintrim.BX
6,0012373f8a8cde2ffdfb9c5235d7b229,Wintrim.BX
6,004d4ec4bb2dae9d128f89a724f8ae07,Wintrim.BX
6,00e242b1966753beb08487feda16d6d9,Wintrim.BX
6,00c9081d9c9ed927c1e412b971a47eb5,Wintrim.BX
6,003e230989420bdb66cb16c6fd1dfb37,Wintrim.BX
6,00ddeff9b3a169b5c597a479fd92e973,Wintrim.BX
6,002e3fa25826af1d7214bc08883c25ce,Wintrim.BX
6,00ec26fd891c67817a13d9c85a1ee443,Wintrim.BX
6,00ab053d7acab54eed85fa68f0005bd3,Wintrim.BX
6,00fd1aa6e299511fa28e7ba134bd5f70,Wintrim.BX
6,00c989f16ebfe791aad082be0c53ad6b,Wintrim.BX
6,0030212dd56077d1e694459db7f9a9a0,Wintrim.BX
6,0063372e316a20fdf5c49de7a9747439,Wintrim.BX
6,002a224931a560d2924d11f7edf6eca4,Wintrim.BX
6,00146911cdffd8064cfb97fc78a7bc07,Wintrim.BX
6,008337387bbf9a6e6007c45325661f1c,Wintrim.BX
6,008ce85369598dd5d72b07008ef2b5ca,Wintrim.BX
6,0002b4977d10f2e5252ff839533aa55c,Wintrim.BX
6,00467019aaf072619d09578c499c5b34,Wintrim.BX
6,006e929d1581ec3d84544aef0aad6c37,Wintrim.BX
6,0020d455fcf97096b8739097ab7a2795,Wintrim.BX
6,00a898f7bd4a810ae81d9b5ee1b7486f,Wintrim.BX
6,00044ab15b432d7ea1466a980b06396d,Wintrim.BX
6,00f2a8fde8a16ad3302fddd660a1cd69,Wintrim.BX
6,007603b6dce126f41272bd6ac58ca936,Wintrim.BX
6,00d791b14504de57fce9b30fe209c7f1,Wintrim.BX
6,00e1812a1354a133d7c861253602e68f,Wintrim.BX
6,00c9e7748a85837ba386a260cd02d2c6,Wintrim.BX
8,0065c030d0b3dde744d5950c490682f9,Skintrim.N
8,00bf365fa061c95860b24c63468cefc3,Skintrim.N
8,002187d5500b2da0f80e5aa4b3193ae4,Skintrim.N
8,009cac26332405fad15a346bd846bb7d,Skintrim.N
8,009883e2d3e29158c86659a69bb89d2a,Skintrim.N
8,0051ce68c900ae43db9d5d3191417413,Skintrim.N
8,00e6beeeb33f5d287df7378d8634b949,Skintrim.N
8,0017bcef83e5a2a920dd6473957791a9,Skintrim.N
8,00035f7653940f56af02e61703391366,Skintrim.N
8,00040416a9f8541176237b49a005f894,Skintrim.N
8,00de89edcd15db35e4d8a781e128879c,Skintrim.N
8,005bfd1b610acd50deabbe46b853af9f,Skintrim.N
8,009b287397945c251f4bb748d82dbb93,Skintrim.N
8,002d6d7415030558c973b374200d257c,Skintrim.N
8,005487148fd62225d33cccb082fcfd9a,Skintrim.N
8,00b1de90c05cb1e0841ff8c491172dc9,Skintrim.N
8,0004312bd9cd6545a9abae5558cf4541,Skintrim.N
8,000ae8c2522bd2309aff9e156a60c5cf,Skintrim.N
8,0089b5c2a9581a52b6ca57f9c6612a12,Skintrim.N
8,00662e13f77a433adf62c947e7502454,Skintrim.N
8,0029ea15a8b6285fb29bc473d17676be,Skintrim.N
8,001ab795a96ba649dfd3a22c72d9b400,Skintrim.N
8,00e4fb438bb3204ddd9dfcc19b9b0d23,Skintrim.N
8,00b4914113ec4c4a757bbd48ecbdb313,Skintrim.N
8,006dca5b70a6f091fc33ac91dca37f6e,Skintrim.N
8,0004b01795a4b56c3fb29fe60d8ac476,Skintrim.N
8,00846c5f2bc1400cc6d782d6857041d5,Skintrim.N
8,00e1d05e7cd6b78b87d389609b50382b,Skintrim.N
8,00495e3496b359716244c80d6f5148f5,Skintrim.N
8,001a5ba25fa5de14c947428476afc551,Skintrim.N
8,0030e458f08bb8966a17d084e6f38b1f,Skintrim.N
8,00f4d1a333e01f69e10f73cd34388e64,Skintrim.N
8,00c09ee887ebd67fef68052fda144995,Skintrim.N
8,0014020b12c3e2459f2883f26c2373ac,Skintrim.N
8,004e162dee9beb4394a57c1be8a33204,Skintrim.N
8,003a1198ba4de2d6eb876f272e2da80c,Skintrim.N
8,007dbf86f4c19f15a10a788e3c9fb2e6,Skintrim.N
8,00c133fa5a153ad3bbcb0464669726b0,Skintrim.N
8,00674528cb0dbd58422160aef74c2397,Skintrim.N
8,007b98afb6719d88b178bb5d768c0e52,Skintrim.N
8,0557c5c71c48f83242b13bded02d1dda,Skintrim.N
8,00ee15e9dddffa269bc3df474de5331a,Skintrim.N
8,0006a4c1926641f068d00d8f2f62f7d3,Skintrim.N
8,00aebaaec0bd60db657961f7d1a97aa2,Skintrim.N
8,0029752bc5e3a205761afad3146d2d32,Skintrim.N
8,000d9ca6a08dce414ac3ea0e466b489e,Skintrim.N
8,0037fcbc215ccbb341772eb96e10c3a6,Skintrim.N
8,003970c6836945433b0791e21c343395,Skintrim.N
8,00710701e595f30e285411bf986230cf,Skintrim.N
8,00d0129581c902f9b74c7199cbdeb6d7,Skintrim.N
8,00ee3c0d27a716b3c72074690b55d274,Skintrim.N
8,00e6a9a4a9610bc0bb98ac3a4f3fcef9,Skintrim.N
8,00813424e6cd4d896c618bbe2b705ff6,Skintrim.N
8,0008f61a6cd075eabfd0825b5f917a86,Skintrim.N
8,002df897a473cde62caa1672c5cff23e,Skintrim.N
8,00e15027c9e7b7fc90717d2ecc55d4ff,Skintrim.N
8,00068b80a394c325d25593d7c6c362df,Skintrim.N
8,00a3c6e9974becf91372394eab1ce50a,Skintrim.N
8,00ac3c265e5d8389f8af00427ff51555,Skintrim.N
8,0026dca0edc7f3be3122bfe9ef767352,Skintrim.N
8,04e57da7993a676d4c686fdb09909491,Skintrim.N
8,003a1a77ffeacb084774927c27be440d,Skintrim.N
8,0058d7d1e0897e2234d86c8d1e8dddeb,Skintrim.N
8,003e1a34d9cd23cbde83764808b9f58c,Skintrim.N
8,009f2ff6197f32c6c71b7d50b93619ef,Skintrim.N
8,001ddfa8d2c507d6cbdb372008b46a52,Skintrim.N
8,0090985dbbfd85247978924fc5f7d01a,Skintrim.N
8,0006b7efc46b2a927b020478157e431e,Skintrim.N
8,007f63de875ef49d111f64c455582eb8,Skintrim.N
8,0093c1ebde4bf3ba81c0f583bdc492d0,Skintrim.N
8,00b3f2aa148633b40e3d80d3e83ee937,Skintrim.N
8,00e876f98b700ed240df22fe7fd110d6,Skintrim.N
8,008ebd815a0c7948160a3066c8c5814a,Skintrim.N
8,0008dc502d9aebae0ccb1a1bd5db74ce,Skintrim.N
8,000ed4e84217b700a03fdd3bcb96d926,Skintrim.N
8,00b3b4294d67ec0c72b735d2fb812859,Skintrim.N
8,008a2625330eb530e43f21be9284fb1b,Skintrim.N
8,00db5a7775e02a5513748f354b0fb547,Skintrim.N
8,00f1d11ff2ccefaccc307636f8e1b7c3,Skintrim.N
8,0001ee0359bbe0c9887902309598f955,Skintrim.N
9,00a9646dc95c8f67ec9f10cc9462d4ed,Lolyda.AA1
9,00fbc011c052e8dc2c886ee837b28140,Lolyda.AA1
9,00018830708311d533bd7c490b063d7e,Lolyda.AA1
9,0027989aa667f3c2a9898c2f6f2ed04d,Lolyda.AA1
9,009f2942254d35fee0fbd835a9b45069,Lolyda.AA1
9,004be1788885f7a368453a90fb83ebec,Lolyda.AA1
9,005d8042cfc9829f259ecab0f780c809,Lolyda.AA1
9,000151955f18550a59fcc81a94170aa5,Lolyda.AA1
9,0078a5453efd5ee9dc7b672f8570e431,Lolyda.AA1
9,005c8f7cfefa2f88d2023cf548d4cbfa,Lolyda.AA1
9,001de9fabe92bd4a8569a8f791d3fec8,Lolyda.AA1
9,0076dad2397878a962938189ff709ebd,Lolyda.AA1
9,00b47f3e8562573dd89fd06828455809,Lolyda.AA1
9,00fc9ef70abfed9add1d99b4c8610a77,Lolyda.AA1
9,0004ec3690fb9cc8332230f6a5d1d8c8,Lolyda.AA1
9,0049b34df40875f24a6e63e2f2d9d1b1,Lolyda.AA1
9,00821eb4e0f36bc8e484a1053b8e2538,Lolyda.AA1
9,00f022484ec09cfcde0a1d808717005d,Lolyda.AA1
9,00c21a6b8c91ffd5ebd50cb5b078b647,Lolyda.AA1
9,001406548f036d1427b36bbe33593bfc,Lolyda.AA1
9,0005c5d02e947dd3f5e5b7acba65faa5,Lolyda.AA1
9,00cec422e6810f0ae39a9580989787ff,Lolyda.AA1
9,00e680742f2716388d2f9ae06441ed27,Lolyda.AA1
9,00706147ccc17111ccaf361796935cf7,Lolyda.AA1
9,00de2ffdc171f464ba699364198e7592,Lolyda.AA1
9,007c3aa417fe1fa4bf1ac483883367da,Lolyda.AA1
9,00394910f2d92b48968814d88ae4b72f,Lolyda.AA1
9,003f698d78fb1a8b5c8ad9cc329859b0,Lolyda.AA1
9,005d071db2ee0a52b3f925c7a19d7d38,Lolyda.AA1
9,00223d6be0d0594161eb0fac8194410c,Lolyda.AA1
9,00d9b7dc28030b749ce2c65ac22b2ba0,Lolyda.AA1
9,001fdf3cf5249e82c3682b79d87ebf33,Lolyda.AA1
9,001a1dd94def28d01066a783d755bd5d,Lolyda.AA1
9,00180ccd8a2ddc78b6ac19e640c30b4f,Lolyda.AA1
9,00ab4b2f1dbb7dde44139294d648d6d0,Lolyda.AA1
9,009b5c84cd72a226742d6fdd4e748ce7,Lolyda.AA1
9,0019d4344daea6876f124bbf1ef60de9,Lolyda.AA1
9,008a68bae061d84bdf155bb11f36bf2a,Lolyda.AA1
9,0094acb2bc0696ef2703f024dc772b31,Lolyda.AA1
9,00cfbd22258ef72f483d0df995c75ebb,Lolyda.AA1
9,00ac1480d86762d63958ba90ca90e2bd,Lolyda.AA1
9,007d3244792e90dda8ffc9eb1f380dbb,Lolyda.AA1
9,00e4ffbd480063e648a1a0d6b34c49f6,Lolyda.AA1
9,00d02a83027486bf23f371b74a7625d4,Lolyda.AA1
9,009f36446027591daba0adea09558a44,Lolyda.AA1
9,0096f84f93f997129259b6b0af58f125,Lolyda.AA1
9,00cab11c9f00eb2560cabd15c4713f31,Lolyda.AA1
9,005e7e0b7c23a786b073fb727b6721c3,Lolyda.AA1
9,00c9e43aa1da0d6226574c4cadabbc31,Lolyda.AA1
9,0099aeb71a271a0212c47bebf6007478,Lolyda.AA1
9,0030b38f37c96f36cd25c124a62444a7,Lolyda.AA1
9,00e70e610f6ffe1e53a8fba6e875c599,Lolyda.AA1
9,00654f9a19d723df69fde6fd75679a04,Lolyda.AA1
9,00675fb4f52124ab64fe49b4b07aa693,Lolyda.AA1
9,00c60274b1b7ffbd06b91c454aef3dc2,Lolyda.AA1
9,000deb8fcb503ff14f7d9d94aed2b58f,Lolyda.AA1
9,00ae238303e732b5b98004708ac26632,Lolyda.AA1
9,00a821efaf2d9ed79ebe1b2e363e4520,Lolyda.AA1
9,003581cfa507ad77feee55713ec98fb9,Lolyda.AA1
9,0099f0c44a23b343f6927830df11bd81,Lolyda.AA1
9,00b24196a8830b741dd734d731eaa37d,Lolyda.AA1
9,007f83ef05075252252cbffa08717cfb,Lolyda.AA1
9,002c53a3ed0974814fefc5ad3ab8a287,Lolyda.AA1
9,001ca7e8a48aabd76cb2ccc6cb970ca7,Lolyda.AA1
9,00dbd0ac6ae6e820d4d34baa3ab1052f,Lolyda.AA1
9,0049de0da8b8c12110fc17ca825cf2ee,Lolyda.AA1
9,00bc56df4350974ce61c3671e740c35e,Lolyda.AA1
9,00d565a2e96bf51365c74608add4e310,Lolyda.AA1
9,0031722a4a021547b523ae78be086125,Lolyda.AA1
9,00f6962b7c32c7bc16b523cd94303722,Lolyda.AA1
9,00f880081cebbf2010982b55424eff79,Lolyda.AA1
9,00850e6a4de992c3cbf547c322cb5511,Lolyda.AA1
9,0043e06ac6f9241afa2d3b195ef368bf,Lolyda.AA1
9,00d564967c6b9bebc09c8bda43217192,Lolyda.AA1
9,003295721c2dac92ce6782e5b4fbfd95,Lolyda.AA1
9,00c51f6f40e355c6ea8e0b19a823e752,Lolyda.AA1
9,00184133dec379c07e0892e174d0b3ee,Lolyda.AA1
9,00ddbb261851d4d7b1a0b0f6bc9bbf15,Lolyda.AA1
9,0021731bb31b87e9b2eb1754936cad41,Lolyda.AA1
9,00959dd8784e5a41951b9b4930ac6425,Lolyda.AA1
9,00f08b34940fc4c76b6fa3ddbcac9ff0,Lolyda.AA1
9,00c50b4444830ce3c449e4eb7d535b8b,Lolyda.AA1
9,009582ae829a0740ec73c18efc36a9a9,Lolyda.AA1
9,00ffa9f056ca732636bf9ece205e1d2c,Lolyda.AA1
9,0039765c7de47c9050e2fea280d03710,Lolyda.AA1
9,00831546005efcadf5f1ab45417a4d8b,Lolyda.AA1
9,000619a5882679b3cf6da2ce34507b8d,Lolyda.AA1
9,00aa035400d02c15c4725e6969fe58ed,Lolyda.AA1
9,00543267ca558b214aa6a462af3081af,Lolyda.AA1
9,00a929ac974bd136ec32618a9abcac98,Lolyda.AA1
9,00881bb589e27ed5631a4310ee75163d,Lolyda.AA1
9,00e768e2ab4983c83a13a1ad0e50e4aa,Lolyda.AA1
9,00cca09308f334c7a9d4ef6edaa4cd6b,Lolyda.AA1
9,00bfc126632f3fd7c062cf4928c0bbe7,Lolyda.AA1
9,0098f5d10fd60d113915bdbe1cc795b8,Lolyda.AA1
9,006abf803017d35005f27152b258c2e7,Lolyda.AA1
9,00d5221927f8140ea0a3b243e9b5b7ae,Lolyda.AA1
9,00493f41927347cc8a1c9f465e3b2b3a,Lolyda.AA1
9,00d603f5c37429380df5e804ac3620c5,Lolyda.AA1
9,0033dab2537a1e14cf9064eb7f932acf,Lolyda.AA1
9,00f3bf78b54dea36155c9d7268ea9da3,Lolyda.AA1
9,000c4a480847bf5c92f8087da256a189,Lolyda.AA1
9,00bf90bbc607eb1c461e1c7d7338f18a,Lolyda.AA1
9,00e3b5cc6dcace70c9632641cd7cb376,Lolyda.AA1
9,009bc039f6c8de31c471b997c59556a1,Lolyda.AA1
9,002ca2673698ec535b1bd634520edff9,Lolyda.AA1
9,0069a769ee0cda8fe368d05bd1876ac5,Lolyda.AA1
9,008b7e3c5a2b92b0f4167352927b2768,Lolyda.AA1
9,00a2dac2cac41ca56e5eaa4473645630,Lolyda.AA1
9,00a9d4b114bc5419fd277efda7fac96a,Lolyda.AA1
9,00ccb74172db09ca2682021d75f8cf70,Lolyda.AA1
9,00a5867b3c40e0a17fdb52d56ab349a7,Lolyda.AA1
9,0018977d470ff2c2c71c97a4cc8ab183,Lolyda.AA1
9,007280d1fba27a3448bf97cbada7d489,Lolyda.AA1
9,00b47d4a2ce11dacb49ff28a90d43892,Lolyda.AA1
9,002facd6f3d14c9092758260cccd5c82,Lolyda.AA1
9,000f34661cf3b76a354ba6fecde8167d,Lolyda.AA1
9,00e444ea5dfe17bbc08c8815a394dc82,Lolyda.AA1
9,009ba34110cf3a1114e630e1eaed8c32,Lolyda.AA1
9,00e187cd41206ddf467f1140bce615c5,Lolyda.AA1
9,00b824dd25bd75a6b976466a89ea131a,Lolyda.AA1
9,00042825a3712174b1e092294c6473d6,Lolyda.AA1
9,003d08038f9c60a0bd03cfa2e3259269,Lolyda.AA1
9,00c970e16033278673b0856d09c9e3c7,Lolyda.AA1
9,00e1dab3cd9aa4bf00f9a65c46763bb5,Lolyda.AA1
9,001a751176fb48f84d320651f23a7d21,Lolyda.AA1
9,0095f07bea498410d5f0a53b535cf462,Lolyda.AA1
9,000f0b30041741e18199a8c8a08a40af,Lolyda.AA1
9,005d8a09e1bc0a45798b599bad63865c,Lolyda.AA1
9,009cceeea66849cb6104bc376c312850,Lolyda.AA1
9,0007b743379d71e4d253aa1f63241a86,Lolyda.AA1
9,00214fb94288c34da6aa54210e4cc177,Lolyda.AA1
9,00a493023e0fdf46c719004913c74bd1,Lolyda.AA1
9,0078b674242f07a452618e975e3dbede,Lolyda.AA1
9,003d8e4b08629e33c38bd90441baa05c,Lolyda.AA1
9,00c51744dcf95960bbbea9b57c1a7d4a,Lolyda.AA1
9,00b2c17618018a23af0b5b5160bdc557,Lolyda.AA1
9,00c58b25e1965f70b775c5cdd360fef4,Lolyda.AA1
9,00326ccc07d491aefdb0caedefef1d1e,Lolyda.AA1
9,0031d0b83740a024f87695ec33bd7d8b,Lolyda.AA1
9,00c5950c571260e511783d9b81e2c58d,Lolyda.AA1
9,009a9e84013957ebfea24f88f508e01c,Lolyda.AA1
9,00289df1198c20aea5a61b9d4aebd671,Lolyda.AA1
9,00f7f7f5820ca6312e3e26308df1ad37,Lolyda.AA1
9,0010c342ff1715aaad2f1bed3164bb38,Lolyda.AA1
9,009b062490490101b812208a563a4560,Lolyda.AA1
9,00b0e054e84fcb118c6e9c3da67ef7a6,Lolyda.AA1
9,003ea860ea0a96025b9354bcc5b8a722,Lolyda.AA1
9,005a59e6475a766898cfdf639a8bd2d0,Lolyda.AA1
9,007e7a542337db4a58f899e7fa859758,Lolyda.AA1
9,00e9a151a7878a3698920088cb609b64,Lolyda.AA1
9,007bed2d53209e27dd8538bc966dfa62,Lolyda.AA1
9,00db6d58971f16d8db43b261e56a716f,Lolyda.AA1
9,009c95d3dba661f809fecdc803ce11f4,Lolyda.AA1
9,00d0b31ea729b3f9ca74c06e58db7355,Lolyda.AA1
9,00ef709863e83b4afc12725ef373c61a,Lolyda.AA1
9,00641ab2dfccd3b54bd01768ff3cbb33,Lolyda.AA1
9,0024b623158452e47a27f7124cd69227,Lolyda.AA1
9,00dd932cdacc92484e7a852876c4323a,Lolyda.AA1
9,00791888922fd32976cbab21371ff86a,Lolyda.AA1
9,00e67f6d32444c4424ac5d81509a9700,Lolyda.AA1
9,00cec0173eaca1f80f28962cad1a1e80,Lolyda.AA1
9,00b206ab5a3852a1f6f3bb1c0cec3ca3,Lolyda.AA1
9,00e57f6bce02fade3c0f44545f9d6440,Lolyda.AA1
9,00c5bf7d361509b0f82e682bece06933,Lolyda.AA1
9,00c5a590a6e342893dba5fb888527c19,Lolyda.AA1
9,009130d6b933476073c31050b0364056,Lolyda.AA1
9,008971de563ea0feb7e9e2e4d7390bf8,Lolyda.AA1
9,00812dde94f5049b0ad7561b004031f9,Lolyda.AA1
9,0099c3c7d6f40e6360b04eb44af0f957,Lolyda.AA1
9,00daafce8f537ccdc6a3c9834dc2699a,Lolyda.AA1
9,006ca63db906921dc3a03246c41059bc,Lolyda.AA1
9,00e9de811c7241c93587c856838c2920,Lolyda.AA1
9,004b987b2e23cbef54b7e7409445827e,Lolyda.AA1
9,0047a9d780e98ee932a7960336b8ea2d,Lolyda.AA1
9,00488b238ad9c42fb307afce7540e536,Lolyda.AA1
9,00835e548c4d8bd291648260828bd851,Lolyda.AA1
9,000d4092247b1bdc5731047cad3ed877,Lolyda.AA1
9,000f03b210bda3150d7c6b663112cf1d,Lolyda.AA1
9,00965f1aae45f826c65efeec4e0d69f2,Lolyda.AA1
9,00c84387fe4a9b63e13913eb5a977b78,Lolyda.AA1
9,009298c2aecc445563935dba97f9ffab,Lolyda.AA1
9,004ad1aa70ce198d22dc7a742d5ce13a,Lolyda.AA1
9,001bbfbe7ea63b36ec96ad8959435cc9,Lolyda.AA1
9,0051d16b76d809670c9ac53af1ea9173,Lolyda.AA1
9,00cd64087eac76d16d76840de063e659,Lolyda.AA1
9,00de850c9c81913e282bcd7c32097e38,Lolyda.AA1
9,00f5f0e652a34cf7c3c6023fb3ca7b6a,Lolyda.AA1
9,003fda756d73e7b422514338dda2695e,Lolyda.AA1
9,001801cef0f6617d6adeace505bec216,Lolyda.AA1
9,000be4c9108aad4dc9c6ed67d4e92758,Lolyda.AA1
9,00b6b2c0971d4455ade732441c891557,Lolyda.AA1
9,00f748de7a0d84861d8ac72e3317e7da,Lolyda.AA1
9,00ba62d9e374f15e773fa25aac90fd51,Lolyda.AA1
9,00f15031b1a3e902e5ec06652ee62765,Lolyda.AA1
9,0080bb69c78ba7ee337a910f7ee93dfd,Lolyda.AA1
9,00b297ada5c20424541cceb95bd8cad6,Lolyda.AA1
9,0008376a7745038e5402bca076474cfd,Lolyda.AA1
9,0093c1c2abec9ac10f6517fd909ce97b,Lolyda.AA1
9,00c0abd63aa97ad9e80f04f292b0cb08,Lolyda.AA1
9,001a1b3af2db30fe1e39c57dce1526fe,Lolyda.AA1
9,00d334e14b8394f263698166fcd3782a,Lolyda.AA2
9,0075b8c27a43a06a8f9b9aebd5ec7236,Lolyda.AA2
9,0082169be49e0f828c440651a8a4340f,Lolyda.AA2
9,00c1505dd024f9344684dd727093e885,Lolyda.AA2
9,00b55145f0e467be66403c1942db4fcd,Lolyda.AA2
9,0040735ff2605ce1ffc2e5cfece37c73,Lolyda.AA2
9,00a00386bdc756726890dad89372724d,Lolyda.AA2
9,00911ab4729d60f35263f6ce00c167c9,Lolyda.AA2
9,00c2f5943ebca6811723b78e6ca3103b,Lolyda.AA2
9,0044d41a4db187677a849be084dc43b5,Lolyda.AA2
9,00e1c7a43827f716c11d9d71f78b3f35,Lolyda.AA2
9,0070da7d76d11e3fe631ac40a8e83dd7,Lolyda.AA2
9,00f20b59dc98894953e2e3395597b285,Lolyda.AA2
9,00380ac5e8e97cf5de8ef84fca14baf9,Lolyda.AA2
9,00e96faf9512f9ceb8baa148ea9a0a0f,Lolyda.AA2
9,00c0d346e3666f39b2ba46957dfa96e0,Lolyda.AA2
9,00e68874a5b0cc21d0482b1c94329346,Lolyda.AA2
9,00d0473a0e8578c45373880e5f71691e,Lolyda.AA2
9,00cbdc0daa75563920c2930f4cb34b30,Lolyda.AA2
9,001f5be1d19d9679f8910968dbfc1722,Lolyda.AA2
9,00545bb1fd5fe202390662dd345fffcd,Lolyda.AA2
9,00e374de95c1b864b2c79cee35a6ea19,Lolyda.AA2
9,006e35aea0e2ab36347992e72b083e57,Lolyda.AA2
9,003a7a0c2746eeca6c5129943bfeaf25,Lolyda.AA2
9,0031d12a1d2dd6ca657e3c0953a13a03,Lolyda.AA2
9,00874e304f3f9da8b15c01b6025798e4,Lolyda.AA2
9,00dd767f98d2ee742987eaab3dc4ceba,Lolyda.AA2
9,008af73be0035a0313d9cedfb90a524a,Lolyda.AA2
9,005bd9b1fd474d377f5363d8af924546,Lolyda.AA2
9,004757bf95eba19a782daa90efd09f59,Lolyda.AA2
9,0035b12caf71358595b13836df14a0cb,Lolyda.AA2
9,004bd9e350c99d821497c6e94a6b49a1,Lolyda.AA2
9,003442b16045330342e2bae33fcc1ee6,Lolyda.AA2
9,00181d599a8ef53032c66e258c22112c,Lolyda.AA2
9,00be16afe596aa0d62a2e21a6545dd78,Lolyda.AA2
9,00ec8a6aba4cf3b6188e37d7857c816f,Lolyda.AA2
9,003cc84039b027b139de61296707b880,Lolyda.AA2
9,0081a245aa47cec8e50ed1995a84fbe0,Lolyda.AA2
9,0091a49b2d9d83d19c9345f024cb0982,Lolyda.AA2
9,0068c644ec538d6990160d0a4bb68a6b,Lolyda.AA2
9,00958014cbdbf88a925f324284318b80,Lolyda.AA2
9,009752f5ca496593e851f01df59590e9,Lolyda.AA2
9,00df1b2f187863261a96aa465326fbb7,Lolyda.AA2
9,00bfba56026892a20c3e5e1113d9a5d9,Lolyda.AA2
9,0039fb0a57d60b75e063859bd7da8506,Lolyda.AA2
9,008a969e2b6d9278017df3ae4c82337a,Lolyda.AA2
9,002107d6661c92ebd470be61c7219da6,Lolyda.AA2
9,0048d8ec988af43ca4371ea2d78cb07a,Lolyda.AA2
9,00f501db94d9969d1b7818c5144cfead,Lolyda.AA2
9,00340500c4c4ddc4eaad3f4e7ab8fb45,Lolyda.AA2
9,0019a179e375ee4d2da65b5e0da9ea28,Lolyda.AA2
9,00b433d06e1fc40ad268a22ce693625f,Lolyda.AA2
9,00f77c964182c58766fda668149b4e26,Lolyda.AA2
9,00b733016bbe49cdf71c32657d1dbd59,Lolyda.AA2
9,004b3ff120f8878e28c01fa17dcfa12e,Lolyda.AA2
9,00ec9818653182359757fbe087119efc,Lolyda.AA2
9,0086e81932b5359a5c8190e1df28cfe0,Lolyda.AA2
9,00c4dcf290328490ea9eb2917bd54e40,Lolyda.AA2
9,007a23f31615049cf277786c5fabd25b,Lolyda.AA2
9,00aa32053d7534da00195fd43fa85b5f,Lolyda.AA2
9,003052dfc593fb7e094531f806d1d1f6,Lolyda.AA2
9,000a5944e035517bba08562f20736ac1,Lolyda.AA2
9,00a1038a6bbe321ba7e3538b2b972d31,Lolyda.AA2
9,00c9cc144d1117376b5d63540d10811c,Lolyda.AA2
9,00adfef181ee3ba7fc74012feda02c43,Lolyda.AA2
9,0064d4ed59f608f28f7096c0995fdcba,Lolyda.AA2
9,0034f0b45987a1193eb07b6060d10df0,Lolyda.AA2
9,0081244ff5aa768f7ea86dd31c80fecf,Lolyda.AA2
9,003209e4c5128a9be985b140a65bf6dc,Lolyda.AA2
9,00c0330e59a68713b721f041f56e1a08,Lolyda.AA2
9,004d2bb8df5a23257510160a69871048,Lolyda.AA2
9,000b2eb0324e774229705f6318ecefef,Lolyda.AA2
9,003440738ece6b9e67606c4e3b260773,Lolyda.AA2
9,00763e42faef9a6ef234f0d496f15a5a,Lolyda.AA2
9,00d8b023202ea884071c7cd46a8bfc3e,Lolyda.AA2
9,00e4899f4cad4860fe75848023b9d3c0,Lolyda.AA2
9,009738b061cdfa6965c520f70447a835,Lolyda.AA2
9,005c51183b53e11ed64524e0811c6834,Lolyda.AA2
9,009af403b4bb0fead7b09b53e9697060,Lolyda.AA2
9,00abbe0a6a373d5645cf6f0ed0f3a82e,Lolyda.AA2
9,00a5ec5fadd25f082d28c7a07e0e08c1,Lolyda.AA2
9,002bd6fb8328257e3906d624209f9d17,Lolyda.AA2
9,00d01d77dfed780df0bae5a13c695f42,Lolyda.AA2
9,008b6be030d416d8ed52ba00c62019bf,Lolyda.AA2
9,00dcb0866776e314b6f1dd74a5b90f0a,Lolyda.AA2
9,008dbefe51688713792eff8f08e47798,Lolyda.AA2
9,00b02e950fd780b68bb19fc5c8c1955c,Lolyda.AA2
9,0000c5a2b302f346b8dfe0090f726848,Lolyda.AA2
9,0058aa124e2dcb534e48606c0c47d2c4,Lolyda.AA2
9,008308c4ec7c9f930c8e8312cb3a5342,Lolyda.AA2
9,004eefd06f829c31dc5c4b16d4980b6e,Lolyda.AA2
9,00d0af5d152547aa0bc336518196e538,Lolyda.AA2
9,00048694344eb0b24ff5bb0759a40a4b,Lolyda.AA2
9,00489f46d5f25dddbc1fde235bf0c128,Lolyda.AA2
9,00eb963c8ae2ccf36d4ef3666b138b24,Lolyda.AA2
9,006a347f9d4d8148ec29d1ae2a9bde0b,Lolyda.AA2
9,004623ffe9609cfe2f6d4fbf81092968,Lolyda.AA2
9,0095e681499a14f1fc6bac33264a569d,Lolyda.AA2
9,008a2b8e86f94f00a938c6bf0e1c2d4c,Lolyda.AA2
9,005c4ecee8b2df52fb879097b69eb483,Lolyda.AA2
9,0066347a39231cc73e4341fa6fbdeb8e,Lolyda.AA2
9,009bc8600d340eb527cd12759559a1e2,Lolyda.AA2
9,00eb5777b1c2b869cbfdec1169b39910,Lolyda.AA2
9,00b84829af152e4e98e4723faa8d38ad,Lolyda.AA2
9,00c1b80395cb89eaf821901f4591f718,Lolyda.AA2
9,000fcb4ad902ba561cd0e7884831decb,Lolyda.AA2
9,00ac9e9194d5502be9b54a30b578b513,Lolyda.AA2
9,00d1cc2b257890b04fa22c7d3b9e2a59,Lolyda.AA2
9,005d928dff7058093a62cc9c91dfcf5f,Lolyda.AA2
9,00b8f7e5c1b0a0123142b2bdfda8d242,Lolyda.AA2
9,004cf72c01ff5f23b5b7407413725e9e,Lolyda.AA2
9,00a70cbf45a04a032a4e91b4129c9e8b,Lolyda.AA2
9,003fd7f1abcb3c12598770f445b4cff7,Lolyda.AA2
9,00d9ab6a0f5991ab2396fe0961309018,Lolyda.AA2
9,00b44e1af7054825b5f7685c60d0ecd8,Lolyda.AA2
9,00c011bdb8d3660965a73e7db1058036,Lolyda.AA2
9,00ea001b77db646b3986e343d4caed71,Lolyda.AA2
9,00829b55a26a24fa32b046e4737fb200,Lolyda.AA2
9,00e365c102c4b0ec24be1265bcf9fe13,Lolyda.AA2
9,00257457414f490d532e588294fe4049,Lolyda.AA2
9,0094fd9377ad9b7d3afd00a2352b23bb,Lolyda.AA2
9,00b774e91bf828fc282d07f365da4bfa,Lolyda.AA2
9,0057777a611d5fc1ed4636da420bf572,Lolyda.AA2
9,00c02265f5431ee51e56af7a23746161,Lolyda.AA2
9,0023cbc0d021d5a1c03aacc1aa2249f6,Lolyda.AA2
9,00142aed51d4a49ee03bae8d5dd24da6,Lolyda.AA2
9,005c7ad9dbdbdd456ce171c0f88c8c10,Lolyda.AA2
9,003b0022d4c513f03bb99181585b1534,Lolyda.AA2
9,00b11cf322ef190062aa1af2d046f3bc,Lolyda.AA2
9,0013481cc00b366578be7070a1a260f0,Lolyda.AA2
9,00e2cda92b2a49cb23c7541112f662d3,Lolyda.AA2
9,001712b1bbdd0326f0c4a50838c39e09,Lolyda.AA2
9,00a162b5920ac88f2a29af516122ab75,Lolyda.AA2
9,00e6ce0cd25c83e993ef7ae7aed0f046,Lolyda.AA2
9,0001927ca420b934ee8ac380e39e5d21,Lolyda.AA2
9,00e50eb4d6e48c5c49b9a999fd248c3d,Lolyda.AA2
9,009664c0f463f2748a31bd1b479f4709,Lolyda.AA2
9,006cd05ca0ab1050e80f14a467dcd73a,Lolyda.AA2
9,009728c1b38cf70199b6262da0d97929,Lolyda.AA2
9,00bfa0570c5e477226fae4075e075fc6,Lolyda.AA2
9,00e52b55e47f5814d3ddbbdceabf9e71,Lolyda.AA2
9,00863d2b06e4be0d99be8c06e202ca24,Lolyda.AA2
9,00d4bfe7b63817b819b0c78596079e6e,Lolyda.AA2
9,00b94674e8e3dafbe82ff02328ea5ca0,Lolyda.AA2
9,005699c63cb71815989f19f95c168921,Lolyda.AA2
9,00fcf456ca0870485292c5dc7a254abc,Lolyda.AA2
9,00936b40f1f11969f8c5ec6028940384,Lolyda.AA2
9,00ce13acac8fb62e32f0e117011f5e8e,Lolyda.AA2
9,001dc06484591bc5eace9d261c451e31,Lolyda.AA2
9,005796ecdd69b9bd7ae0b162e734a666,Lolyda.AA2
9,008e34d9e3bb22fbc5c820201eb85f57,Lolyda.AA2
9,0016aa9c2ef17c233acf1f41ecc1830b,Lolyda.AA2
9,00c141cad0a9607af953a7d2943511bd,Lolyda.AA2
9,008b4a84f328b25fd08428f0c2d10d92,Lolyda.AA2
9,00fe2fe3c735feaedaa001f55650b179,Lolyda.AA2
9,00fe9ce783c5130be8cd73124caa78eb,Lolyda.AA2
9,009faf25d75bad87937a7bfb02c31f46,Lolyda.AA2
9,00c0b72a4df7f57874880361e0579134,Lolyda.AA2
9,003edd44221fc7d7f2878ab07c0c472c,Lolyda.AA2
9,00e2b2b666c1f5fcd3663fe05261b72d,Lolyda.AA2
9,0004ec66d9b8b8bfbf198e411f301eb9,Lolyda.AA2
9,0082f226948e4a9f2438cda454032350,Lolyda.AA2
9,005e282102c48e6c695e6497d58cc901,Lolyda.AA2
9,003040e82cd744cddde2ba40db34be4c,Lolyda.AA2
9,0087f66befeec01d89b107a3adf5e492,Lolyda.AA2
9,00a50796e3a950c9e0e8d90034ab8983,Lolyda.AA2
9,0054470e75ac15c980bcde199f8b20c6,Lolyda.AA2
9,0001a4ade1aaa72da1c012610b1f2e48,Lolyda.AA2
9,002964be098166cac36c38a3c4be991a,Lolyda.AA2
9,0008dce0ead7a67f6d22d2146ea2716a,Lolyda.AA2
9,00895f36e6d9d31c5c76d9df9bdb810e,Lolyda.AA2
9,0061f483c0a9167c3c4a9ac1624b09ac,Lolyda.AA2
9,006d22fa899b984c931321c5fdd37d39,Lolyda.AA2
9,00fc4139152d219cb1eae67830028e20,Lolyda.AA2
9,000ff8b3f6b1ad268138bf3dda9d2262,Lolyda.AA2
9,004947b73b3caa0bd65fb3d5284a4b15,Lolyda.AA2
9,00ddfa9fc4ba755327d09e7d68a15974,Lolyda.AA2
9,00eb42bb999d683bf46bfff0f70227f9,Lolyda.AA2
9,003dd379860a2d15c143f50611baab27,Lolyda.AA2
9,00778047cfd4b61d67a726eb09d2cfcd,Lolyda.AA2
9,00f82d8598bd29456122ae92b5320c8a,Lolyda.AA2
9,00fd72193c29049aaa3c3df779dd86d6,Lolyda.AA2
9,003580aaf135dc61258992ed859ae31e,Lolyda.AA2
9,009ec062f2922f0a37c4363270f032f9,Lolyda.AA2
53,064a365c5878853d1a480be53fd5b5b5,Alueron.gen!J
53,01bd8ac04969aad47788a0a10d8481bc,Alueron.gen!J
53,086b6a321a8fa4de367f37f9c387c207,Alueron.gen!J
53,0705af6f80e9f3bf50a12195c33bb2be,Alueron.gen!J
53,04fd555daaa4a6bc3eebf00a6d23c084,Alueron.gen!J
53,06bcc1b7c2f7521a4d6c61e56abb5ff1,Alueron.gen!J
53,03eadf7fa152230bf6944a331f5c48d8,Alueron.gen!J
53,065a3c64c2339e50e1a468b51aa76dce,Alueron.gen!J
53,0607a0a3b1ef19fb545df837ecad039b,Alueron.gen!J
53,080a52c1e574cf33fae011170c829b07,Alueron.gen!J
53,0180e3514401c2e925dc39020483cadd,Alueron.gen!J
53,05329aaf773b38e7f3add230ef17bc04,Alueron.gen!J
53,004f92bb6d33b9467291b286360a1f02,Alueron.gen!J
53,089de27019e5b00e0f87827adc88f170,Alueron.gen!J
53,00f07af82e59f9824f77c03e6c204de5,Alueron.gen!J
53,0430cb4d557967370c176dfc99b6e06f,Alueron.gen!J
53,033ff30de8bf002a629600024c70cb2f,Alueron.gen!J
53,0842a626308689701d90eea26e65ed78,Alueron.gen!J
200,05ac93555f9aa76092438b24427ccdfd,Autorun.K
200,071c3d6e8005b47d975e44a8eb891fa6,Autorun.K
200,053e84dd4fe04a5584116c892363dca4,Autorun.K
200,04d59c5b69b7a9733ebd12597d567b6a,Autorun.K
200,00aad43545abcab69c3d53bca4bce847,Autorun.K
200,01f44aa9cccfe3fb818d54d4a95ed8f0,Autorun.K
200,07eb7bdf5c920193d55bf1bd45e9b7cd,Autorun.K
200,052c7c63f5a325d693f50eec49b14fb6,Autorun.K
200,0079df60cc0db8ec819df38aed1a340d,Autorun.K
200,036c3332a333c128c3d7639547c389ae,Autorun.K
200,0545e8afce3d8f22c08fdcffaa8fa425,Autorun.K
200,05a56eaa8f33f694a0d7f2ecefbcb03a,Autorun.K
200,03888d1859564a432bcf971778a5a388,Autorun.K
200,04344779dd1a7416ec04477ab910a1db,Autorun.K
200,079b7d7e7069be9404065a0cdd3dddc4,Autorun.K
200,056d6b3d95b1c1f519e7d6f640bd6fb1,Autorun.K
200,0465b68456d9496feea0e633b43ddb4d,Autorun.K
200,03d8427c6cfd554d0e8ce33c67147ee3,Autorun.K
200,0522b4d1f7e95bd4710c9fda8f9150d5,Autorun.K
200,02440b8a9939a2c4ec869842870bbd81,Autorun.K
200,05574845ee3cc09c0c13843dcf808dee,Autorun.K
200,04538003dba9058fd32dd2980753fbd8,Autorun.K
200,03a93c8cd407bcf3a2b66714ea22e6d6,Autorun.K
200,0683c7b85cdde250f6eda44ca0d6b00e,Autorun.K
200,00329b5b9ee57edfcaed08615fd80427,Autorun.K
200,08248580403cecacb2ea1c37483f381e,Autorun.K
200,00828eb372ad438340c4334e645a17ad,Autorun.K
200,001356b73bdeada80637d37d449529c5,Autorun.K
200,053c59fc876a2f7e68f88f90e1aea844,Autorun.K
200,04d5fbd406b593f6ebfca27e19be1608,Autorun.K
200,06b2f72442c8941feb9161afe385efda,Autorun.K
200,0441d011b222a276407070e1b4de87da,Autorun.K
200,058889b7c82d6fe56e73ac12a4638bc0,Autorun.K
200,085432ce42cc46f50cea9fdfb9a084f6,Autorun.K
200,04d65e5eaf80a441cec3f20380bc80fa,Autorun.K
200,078f9d0ab3c244ccb225d7c223131605,Autorun.K
200,08929ed3da14d2699afc4b9aed2b12f4,Autorun.K
200,084dd550e47d29dcc12e5aba325ec0e3,Autorun.K
200,0516a02eaca930cdf6fa22ea705ae246,Autorun.K
200,017ddf67021a357908d693545b92a68b,Autorun.K
200,053b187edc8c89cfc7136ed5f62e9217,Autorun.K
200,00fbe599533c720c568f3bf35b17d981,Autorun.K
200,06ae717fc5dd2cb478a68d3f95042739,Autorun.K
200,0545cc9085fab79794efe01b88990da9,Autorun.K
200,079a124fd60a10dd4893af114df39282,Autorun.K
200,04ce662b89672a08cd578f03d8f8f17c,Autorun.K
200,031420cb5c4310b114a3ad1282f87db1,Autorun.K
200,01bcb721c113348c948870683d39c407,Autorun.K
200,03572efb72ddc0cdcaf89f14216052ee,Autorun.K
200,041f20138c4c5788b057a7f0606f001f,Autorun.K
200,06cb8036a6f7b69b62c488cccda64bcf,Autorun.K
200,045b093d32f94e9e63e090088b0a2ef5,Autorun.K
200,07e7e4400786c88b137f257011ebf3c3,Autorun.K
200,03fe66f232e9215f9185aed73c297e86,Autorun.K
200,043a533ce7422297d750244d4da6bfc3,Autorun.K
200,046bc057c6697023fd62597dd0ba8180,Autorun.K
200,00a06968690df56539240b7766781b7e,Autorun.K
200,06e6fb0fe6daa9f1d407e3871731c9fe,Autorun.K
200,036c4c82e2f6756c974041b9e07e85f4,Autorun.K
200,01b5f80efac797e80aa35510bd09964a,Autorun.K
200,01d3dd5cd0c2c5d08ab3d30d0930113e,Autorun.K
200,03a817e4029c5c0c62c33b1ce75bcfd2,Autorun.K
200,086c50b0330732566bc096101b2c0b9b,Autorun.K
200,088d1644ef5d130484b55b8d59ad79f9,Autorun.K
200,08aa64509615f4de8586f574f35e7ed9,Autorun.K
200,03bb296bfdbcfae2329b4b3bd57b411e,Autorun.K
200,051a89fa4e2e88a725a3cad14ab74f63,Autorun.K
200,00c94fe8f0e2e7c10e1339d8054e3e1d,Yuner.A
200,005affd6b413d945bfdd9bf03d1c7673,Yuner.A
200,006102b88a8b6046aef3a91b77bc1439,Yuner.A
200,01e41a3d5addf4d8f52a02cb1ae80032,Yuner.A
200,08978944d6a07e94fbebe5d4f799088b,Yuner.A
200,01d3e45b7591050908171302b3483110,Yuner.A
200,04fa13fdb3447c4588d0676870eebb5d,Yuner.A
200,03bed2182e0c52c0dc29595539ab573b,Yuner.A
200,0829f028b5b793a117c203ced26b4c06,Yuner.A
200,0759ae654354fccf99fe0a2bf7a76d61,Yuner.A
200,0399df5346f740aa0dd2caf4e86d8735,Yuner.A
200,00a8784e0b1fe40cf4025f4649895170,Yuner.A
200,03d9dae30eeee5ddef18ab37ef65f12e,Yuner.A
200,081389319f91b5f83225694a5b1bc7be,Yuner.A
200,08725f2c5e6feef0bf0d5eef88ba766d,Yuner.A
200,0022817852e5fbf4ea8fb2c89cbab7fd,Yuner.A
200,011beeb7e05801bb87c27a52efabdb15,Yuner.A
200,067bcf913845de72c056e0656c40472a,Yuner.A
200,0828ed38cf49624f96fedc6a5b6cead8,Yuner.A
200,084d9682d7bd2610fd74beb97ad3f55c,Yuner.A
200,0454bdcab8078a33d72342ce09fe2c61,Yuner.A
200,0135f7f85f93c6c94c484fe4c0e658e6,Yuner.A
200,01e0defcf8c8bfcf913660b02fac971f,Yuner.A
200,068944a68e6d36219a3bc8c04faffab6,Yuner.A
200,0090e45b26ca47cb997f2e4a00ef2051,Yuner.A
200,06c26cf8b4103b59a932305d21d21971,Yuner.A
200,0070fde0e8bb0e9abbbe1e3a54ae962a,Autorun.K
200,08a2cf4d9b148c7e5e151202084ce60a,Yuner.A
200,0570e8957c765158a75e97e1d974312e,Yuner.A
200,0778c0461c9929785a4758efdc18fea3,Yuner.A
200,06a92b032ffd786bb64b9bb2c9974708,Yuner.A
200,088f7547f59b005a24a566180ba4f8ff,Yuner.A
200,01f544b1eab26ccdcb16cb1315b07c2d,Yuner.A
200,03d85fef50631015f5effa51ee926e61,Yuner.A
200,03870ca30b32f488bd8fe8025272869e,Yuner.A
200,0745c49b810c1e6347da9758ff06ad9a,Autorun.K
200,00dff562a398c87416312623407c9fcc,Yuner.A
200,009c4448c35aaba541a8baafbcfb6a0d,Yuner.A
200,051c20bf63740e539a3105425ad68f82,Yuner.A
200,07c1ce8a34c9796275de7562760e7374,Yuner.A
200,0300a5b4f5c0465ba5250d1d5f6d5a9b,Yuner.A
200,06999783165a62948aa48d1328517099,Yuner.A
200,081ec59c1ea76241c02d70d8dfb7fa4a,Yuner.A
200,05348fd6b8ccba10e307e984077aad53,Yuner.A
200,0554a26d2ed57746168b6ff01c79d48b,Yuner.A
200,05d762f24367b7c5b45df00a22c8dabf,Yuner.A
200,081dad4f6bc578d55a529371d64f9ada,Yuner.A
200,017265a132fe67528fb06b0d290c9abb,Yuner.A
200,07a12c04011a67b3389c03a271d1806f,Yuner.A
200,00775539b5acd40230c8f299cb1aa964,Yuner.A
200,03c615fd7c49171966d68d3b1f68bff1,Yuner.A
200,0014c7fe1f032f7e59521b5e87385b95,Yuner.A
200,065ba55aeb044a7c9d248909d49fa139,Yuner.A
200,04f530952bb23f73c3b0aec28c24dbed,Yuner.A
200,07afb20dda022eeb2c334ecdde65280b,Yuner.A
200,00e56824a9e110ac7933a4035fd63426,Yuner.A
200,05521b5186c5e58d52de3942bf4041c6,Yuner.A
200,0095f0fe6c842135d4946371fd3f7eab,Yuner.A
200,003db3e13a94b87492963c843b218a06,Yuner.A
200,06edfd352b8db9b808b2c00e2dffa9af,Yuner.A
200,013c173c7886b1184bac515903375d54,Yuner.A
200,00143ebe7aedd20512c484ca11a9f11e,Yuner.A
200,03f9e27d921becc346f1a2da7a9ac317,Autorun.K
200,0036bac05b41780631fa50a7119750ca,Yuner.A
200,0143f6982e250c0cb8f5f919b1bda325,Yuner.A
200,00b4c9fe595542dfdd3726758c0b0799,Yuner.A
200,06a014ffe50ef470b33f74bb430e7b6a,Yuner.A
200,0436626cac4ca5fce912e9abe3b2bdc4,Yuner.A
200,018373770fab4a3fe52fff6cbc72019e,Yuner.A
200,059a28f3d96d805e2f20ba7758b60839,Yuner.A
200,05b7830ea73fec805eb7d77e10e4bc28,Yuner.A
200,03ed1edaf656bcc90bfbfc6ae6ae1b67,Yuner.A
200,006b63865caad20a0490a0df38892db2,Yuner.A
200,0108b4cdff7cabfa0a38b07cd8ada33b,Autorun.K
200,00b23f9704f40209c7b4824d02ef74c4,Yuner.A
200,00cbd0f3c74198828cfb09a3af624c1f,Yuner.A
200,06a6029efc2154a96c83082f77832099,Yuner.A
200,055bed9cb3252ea7638f0db505ab2534,Yuner.A
200,0664811c31231dcc19857089b45a85cb,Yuner.A
200,0717cd3d49a1f2d2e4f5a262329c3bed,Yuner.A
200,00e906caa45a590cadf565e7430b9cd4,Yuner.A
200,04fb4a03627daa58c37571e8b5ae9948,Yuner.A
200,03e7324cf554569860725924486bfdae,Yuner.A
200,0374dfb96c291ab5d73045b5ecb3836a,Yuner.A
200,0727c0d1cc98bcf9a1a51c685b07e069,Yuner.A
200,050d142c64decd6ef44811cd7eab1234,Yuner.A
200,006e90a480b1de91c9563ad66c781208,Yuner.A
200,05cb46bfa4a4e096d42b09cab3ed6947,Yuner.A
200,01a1a42a65a555a92491444888dd8f28,Yuner.A
200,06365c194bb75519b9e7498926e718e6,Yuner.A
200,003254f7c5f80d963fb5e74e937c150d,Yuner.A
200,052672a655477213b69f0d89401a11d8,Yuner.A
200,076ae7016433682c27d0e1c0cffcd995,Yuner.A
200,01e9fe08014746dbb4f83b11027a60c6,Yuner.A
200,05e9bf8a3dfcee794eaf0634b9262a00,Yuner.A
200,00a118b3ec28005f7d25c3f6abd6650a,Yuner.A
200,0001af1d0918db18d74a0d83e938c468,Yuner.A
200,06131df532ddeff642c49a7b64b830af,Yuner.A
200,00e8553e46cfb131a647d7ffb2e91dfb,Yuner.A
200,07482f649afa486e55ba0785720971dd,Yuner.A
200,0421900c8eeb6c4a7db07f104dda3c56,Yuner.A
200,072e17d1669c06f3de05738c85765638,Yuner.A
200,06d736138f5c04842822ff2e75b487c2,Yuner.A
200,0377168691d2f7957adee4ff4d96a406,Yuner.A
200,07e159e7871ee772927de7a2b48f45d1,Yuner.A
200,03831d987c1195abbe888fca2e574a9c,Yuner.A
200,004b50f55a6aabbb31d280058043ca69,Yuner.A
200,0847910424871e70ba8b17b799a5d4de,Yuner.A
200,04f2c30a79aa34d90110cd80232ef58c,Yuner.A
200,0064fd071a1d65f1e99c94235fed57b0,Yuner.A
200,0870aff2e89d5e9770ae53d0662d239a,Yuner.A
200,059a80dd55526484ba6905401ed0a9fe,Yuner.A
200,0473d8a4bcf1108529b1732ec8d2180f,Yuner.A
200,040bba34310c473cd5c71339333a6a9e,Yuner.A
200,03906b81b7c0cb1a6a7f6f2a38324588,Yuner.A
200,0617784fcd4bac5365aa43bdc4f5c6c3,Yuner.A
200,046a55265f43ee26724e027f4960fdc0,Yuner.A
200,06170a46c4a1b4f80a0fae991a499429,Yuner.A
200,040fe2231250ede3071162057369af29,Yuner.A
200,0679b683293f47905cd22318a8226b5b,Yuner.A
200,06cf92e4b3f532037dd70f27c5a99639,Yuner.A
200,00e497f78e8dda6d2cda87d1911459dd,Yuner.A
200,00ad05d8fc876c37a4acb75bc923c834,Yuner.A
200,03cfc399578cd6440e55ad9a89a4402c,Yuner.A
200,06246f34842df0f2b12a3b20c5d4e0c6,Yuner.A
200,08691eac9a03b27dd288b2a93f00154c,Yuner.A
200,03098965d441cac044651163498becc4,Yuner.A
200,0628475b569589d571072bb6ea96b61d,Yuner.A
200,037bf3857678bdddf02a21cec73287d7,Yuner.A
200,01062753dbe98ea439d49c3663014ffd,Yuner.A
200,03021635931753123fd26ed04c8ef551,Yuner.A
200,07284766cdfba3f4a2f7f1ac2c096c9a,Yuner.A
200,002896c342d3d5feee665cb52eea89d5,Yuner.A
200,007c56c0e981c6ebabadf9ef2e988e1b,Yuner.A
200,0066e78b01985e878c64b4404cfdaed2,Yuner.A
200,00b8e3aceb4974a7d4e449868fcd8c91,Yuner.A
200,068351572acd2cdab39e0b0a945f6385,Yuner.A
200,0813666eff9ef17b08315750299b9a58,Yuner.A
200,04706beb4ca21559d30da75b4136d348,Yuner.A
200,037e9be39f73687f8757fa4d07756295,Yuner.A
200,055eb744357ecde998ca8ace09d306d5,Yuner.A
200,05236385120cf22921180adc6a91e9f9,Yuner.A
200,070ffab80b8fea0a7307b41d38edc16a,Yuner.A
200,068018f697c79024872f202ca125d2c5,Yuner.A
200,0660015fbc56566fc6fdfdeaf22a50d6,Yuner.A
200,0394e2db00e25a5118544b1fc3511970,Yuner.A
200,012e0c312e123f3d22890a9a08f01a12,Yuner.A
200,0068732aa59128e1fd5ea7abe98e3df2,Yuner.A
200,0033e57b67bed355acb4e7cb96be9eea,Yuner.A
200,0004fde5ce1a0a97df5551e7fa9de308,Yuner.A
200,008647951dd8ec021a3e52b62f5c87e8,Yuner.A
200,00acd9157467012dce0a772236a092f9,Yuner.A
200,05ef33f4f635333d55481b15993ffc8c,Yuner.A
200,007267f650cf493460904889faa6c5cb,Yuner.A
200,053ac74b6e1233fb7979975491daf59c,Yuner.A
200,0073f21cfa148ae211e48611119f439f,Yuner.A
200,00a26ab4b55ab6aa03e0fa5d39f8ef72,Yuner.A
200,0194f30b4816504129063dc382aa7b6d,Yuner.A
200,005766d61cb96c948a4e56561898d015,Yuner.A
200,00a2e8277b97ae250f981c81f27a614e,Yuner.A
200,047d846ad74a7fd79353752a15ee58d4,Yuner.A
200,04cb3985125a8091a40dd6f28bc7919e,Yuner.A
200,007edd16c7e4c13d43d47399478d0872,Yuner.A
200,00307f87b2c6445de69ccedaddfbff0b,Yuner.A
200,06d3517ad310cc5d8c6e556c03189e02,Yuner.A
200,03baa60ba5520137411fa3bde3d82ddc,Yuner.A
200,06e105dc24bad873432fefa9e46c15c8,Yuner.A
200,003fc135a2f2a49cfdd5f32b8a72663e,Yuner.A
200,0708a28a0f6ed0df7dacd8713662827b,Yuner.A
200,0460438a6cecb4afa9b906e23eb01f78,Yuner.A
200,01f641ada23f64d25385ec953d4ed89d,Yuner.A
200,0607bbc72a4515821f738d13198ebfca,Yuner.A
200,06e1e4483271383482eee47b4bb5316f,Yuner.A
200,00ba499f885f8f9925ecab01df2de980,Yuner.A
200,06bce271d1da92b2a32bc348a01c84bc,Yuner.A
200,009bbe66b8f255c144755414fc93e2c2,Yuner.A
200,03a22af31355074745151e90becc9ac4,Yuner.A
200,00b65115c140b5c0b93f5fb0dfbaef35,Yuner.A
200,009f57ef2209fa706de396ef071c1337,Yuner.A
200,06254798e11c358cf0af40ebc8bf41b5,Yuner.A
200,01d6d9289f9a6bde02712370c6bcd8fb,Yuner.A
200,067280f23284a186a91a6180f697fb1b,Yuner.A
200,051ccb4a0f2c8d8599488c15feaf72ec,Yuner.A
200,03cb39a09eeaa51bcdea231a8c402a5d,Yuner.A
200,00f51b71ca3c5ceba68de005e8ab613a,Yuner.A
200,04732fdf739bf798a8a90375710dcf6c,Yuner.A
200,0050dbb85a02086ccd2ff67d022107e2,Yuner.A
200,051add27bd1c8ac7194e2d8efbce8379,Yuner.A
200,048e90962ced23fbad10ea344412bee6,Yuner.A
200,03c88a09703dbe531fab927510e39024,Yuner.A
200,08708fc26d952cd4c1ea31fe24a08ab3,Yuner.A
200,06baf98acce8792cb241dd69b6aeb5ab,Yuner.A
200,079edb48ab0521417f4f9f0f8ba1f2ea,Yuner.A
200,00e51d656cb37ae034a40423e4e2ed90,Yuner.A
200,04b6324dcf61e4b96da943cbffb8805f,Yuner.A
200,010c36f146f9272d0b0394f1432b9cdd,Yuner.A
200,03fc45004475ce77cd57e128ade84cc7,Yuner.A
200,0694a4334a5f8ed91ff3f81b900c74a7,Yuner.A
200,00a9d38912e21aa49b2f771ec6df09ce,Yuner.A
200,03f56f720a1814bf7d1a63cd9dd6f44a,Yuner.A
200,016f780fcab078c196f73eede22c7877,Yuner.A
200,00eed39e6c326b1920c9e1ba260f1acb,Yuner.A
200,071bff92e269865dd45d7a4766195527,Yuner.A
200,04bdf68ae4a8f0829e460ef779e4ec29,Yuner.A
200,014bc43f3d361f8f87d8c1a29c683358,Yuner.A
200,0597703ea51f9f72d3355c46371eb0d6,Yuner.A
200,00f5722c9a35c581c539c50c3905a38c,Yuner.A
200,050b908a91e64ee834efe1694723cb93,Yuner.A
200,05b7589ee56beaf6c7f7134749b9c7f7,Yuner.A
200,000d65d5794ce5e209e528cca58ba42b,Yuner.A
200,00a7e14df95490e72a5e46a214044d91,Yuner.A
200,07300c1555fbb2f23d0e37a32a11e626,Yuner.A
200,01c5906eec05c3406ab221c2aab3c5e0,Yuner.A
200,07df93176f9eb61f1cb7a885d8829fbb,Yuner.A
200,03449380525782602fc688169e81d267,Yuner.A
200,05cbb31f16996a813782b1a9f51bc671,Yuner.A
200,00ccea1580b5e2e497ca87ead3a89d59,Yuner.A
200,00b77a67e88dcbc9fb4b58d8619d4ecb,Yuner.A
200,05ccf306a94eb8aaba7b884e8d441175,Yuner.A
200,033f1f57db93d383569f19df5f7024fa,Yuner.A
200,0707721d0f32d61a3a4d9fba37936b7d,Yuner.A
200,00859eef66ba7f636f109f05fb765aa3,Yuner.A
200,05a7516297e7ee706f8452f7a661adc5,Yuner.A
200,03ef60af13e92f097db35481a0e15625,Yuner.A
200,04b3f0e2e3ec18525a88cc5193c50321,Yuner.A
200,075630fbecef63ca6649e809952f58fc,Yuner.A
200,0686c68f364483cc5d347935194b411b,Yuner.A
200,006a5eb5668543468970b8b1c9fbe2e6,Yuner.A
200,0147c4d86fda100b3237c44f278fdd28,Yuner.A
200,01c3ea4a315a90d41512af4ddb2e8204,Yuner.A
200,03fbcdf77fa19dd3c4227bba3d4ef8d4,Yuner.A
200,0485d7d328c07c5068cc72fcc8cfd5d0,Yuner.A
200,00e0d4e8599b0a319a8be51b76b8dab2,Yuner.A
200,071f93cffe7bd51f6677a849cab2d262,Yuner.A
200,01d4558c8014d35f9179895c887f52c1,Yuner.A
200,06240a1a35a7b452d40c66e07a88e9a4,Yuner.A
200,01b17d160da09b7ace0f9883d3f36385,Yuner.A
200,034200c3308f6f6f6bff6e4992b0358f,Yuner.A
200,0042f6d26e636e68d2700692ae616402,Yuner.A
200,073948811a32e8caae58c667cad58000,Yuner.A
200,040ac3a4d2fae393f805ef990db0858b,Yuner.A
200,03923594e27a9266824169c6fcc058eb,Yuner.A
200,00711a24f70d1f65acface5fd1e48c15,Yuner.A
200,056685374dab0cc85e12cb5fad11ce3b,Yuner.A
200,05eabcb7b96a957cf4743f3cf27d2f30,Yuner.A
200,07ee8283dbe1a05f535c9ca37fc4d140,Yuner.A
200,00841cb7f8fe3c88fbfb174fdc19665a,Yuner.A
200,08004d4675258aa177d07235eb0375ed,Yuner.A
200,08783f9f77003003ba3ee44ac39494b5,Yuner.A
200,068819b3cf2bc0cfe83133fe930f6a60,Yuner.A
200,07c03bcf76fd31effddd39f799154c3c,Yuner.A
200,016e81335fdb3eae265f91140f0264a5,Yuner.A
200,086b4ef365f77d0e75aa499dc251d2a7,Yuner.A
200,059770e00a4c7ccf96ced81fae671eea,Yuner.A
200,0814befedd8c789a9fae2ca309348ce7,Yuner.A
200,01e9553fde9e31bca2232764cbb54e22,Yuner.A
200,00674b8058982b2183a400e32f668752,Yuner.A
200,03442e15c22bffaad7de516f464f2569,Yuner.A
200,01ce94efd453c542f98682f1c39df5dd,Yuner.A
200,01aae276ed92a58eb8866a5b84c25b22,Yuner.A
200,074bc1508cef28230d4fe2afbd3af564,Yuner.A
200,01b457d982484c88d847bcd2842cd1eb,Yuner.A
200,0698fe935dafc3a5282ed1371a19d9c2,Yuner.A
200,06bb60a6e7bf1baeec7ef2ad99b98ae1,Yuner.A
200,0558e357182e3400a11e704a8484488a,Yuner.A
200,05586eb4ce24aa03c6f0c6df13360fae,Yuner.A
200,05173cc66fa2dcee9ecd454b03ca69bf,Yuner.A
200,032d8d7cc37c39e2131aa9d275551a7d,Yuner.A
200,00280443b6c06111e1d2a0b484518e67,Yuner.A
200,08b0bf03f988fd2e1864e34b58713514,Yuner.A
200,007d7806d06dc9cc97462c950bbb0913,Yuner.A
200,006d3f5e217e16c5285c91efb64e025e,Yuner.A
200,04bc44e667e0a17b94fde9d44ba0f437,Yuner.A
200,00305f5b07e931a2a2e39a5b5eca9ca7,Yuner.A
200,0101d5713dd4d53d7ee74b48c69640ad,Yuner.A
200,00ee5da2b95d6478d3272b6fc99737cb,Yuner.A
200,0663f17440d24c2b5fd283391e69081b,Yuner.A
200,0744ac5dcaa7823a2a862ecaeea4c490,Yuner.A
200,01a684f3798e3b046e98b05d4ae8fe6c,Yuner.A
200,04e1f4de8cb994713a44784663e148a3,Yuner.A
200,017ba70c413e9b099fdc99495346ae45,Yuner.A
200,00466827fc530c24dff51926cbd1a461,Yuner.A
200,059012ded79b10723637a02a3f8dde9f,Yuner.A
200,01ebf94e3c55587e374119621ab0352c,Yuner.A
200,035af18f14379f62b69e80eac9539c80,Yuner.A
200,086c6b2e381dcea21f06912e8dfdcf58,Yuner.A
200,0032bcc6d3ebf4fa7f055b99d8f34e53,Yuner.A
200,00b0cbe96262bddb2c399ab959b21dea,Yuner.A
200,018fdcec24507ea562768947fb1ccd2e,Yuner.A
200,00b7d605b3158bc052ccfa20ee28915e,Yuner.A
200,004501155caf277dd9c5c981873e735a,Yuner.A
200,050925811e2a022a4677c60a21b00ed5,Yuner.A
200,0020aa4688f9176e07c88341a8f69cfb,Yuner.A
200,03eda776d0eb68155076f43b1a1ae72f,Yuner.A
200,0021e4ccfae071576eb4334ec5996dad,Yuner.A
200,07e12b751eca6ce33e5925984850813e,Yuner.A
200,07ba36f83f2616ef521f62e5521435cf,Yuner.A
200,00e88776246470a0db5434d9f3ae8be1,Yuner.A
200,003bb919efb77c26dee4e2187d642fdd,Yuner.A
200,043e735a4c382c13d45564f985753e2e,Yuner.A
200,03a662d221cf36116f0fb9ca70315ef3,Yuner.A
200,048c166f900bf361410eb271132d6414,Yuner.A
200,0760db3b902115718efe4a04d8001740,Yuner.A
200,03903074af07a4903cae681be2725bfc,Yuner.A
200,040136ba4c2ffb545ad90c675c32d837,Yuner.A
200,07ad187f285af5a7de79d32418ec9705,Yuner.A
200,00590461e224566fe5a392f1b13684a9,Yuner.A
200,0032066dbca314b7f632af4039aec546,Yuner.A
200,00033b7875a984a66a4f376910735486,Yuner.A
200,0850d8e9556083d789d7fb52e3791acd,Yuner.A
200,00490c15cbf575280589eee0f83b7103,Yuner.A
200,04b398f3d60fac660fe8ad461c6c9616,Yuner.A
200,087e78d22015bfe4b89890b3f13675af,Yuner.A
200,05bb50a5979b5f6cbfdf18335daa0693,Yuner.A
200,00a33a8708cf38ba264115f8df0d06c5,Yuner.A
200,0092a79ab1155327eb4a414a2e52563f,Yuner.A
200,0319dd9ae8736df9b348c4854f0325b7,Yuner.A
200,07050f03476367d284f6e026838e223c,Yuner.A
200,017b516e8dbeead898413397ead666b9,Yuner.A
200,04e28de9178ac53126a08ebf7d727d6f,Yuner.A
200,00a2b177c3ea7b2072fdfd8ebcbed0b6,Yuner.A
200,007d4a975199e7e4f0528ea6dbcb2d61,Yuner.A
200,0611692de68bc620fac6e305ccffa0b2,Yuner.A
200,0118f0eb536339891ffc279b49439ef4,Yuner.A
200,00431faea46b97d4b1b7e2fc44b2d798,Yuner.A
200,00f4d0bc0e64889dc5cf0db08daf7e08,Yuner.A
200,063220063682a498521cbd34e48074e4,Yuner.A
200,070ea6afdfd9663c4a2beee23442875f,Yuner.A
200,065c5e6cc37ab533ea9d632f7b7008ee,Yuner.A
200,006e9142f344533519adb98e572a112f,Yuner.A
200,046a69a7fe7c6340665cec1df664910c,Yuner.A
200,0021eae849b5c0a4ced14d3daf34b102,Yuner.A
200,007d1872ce5637287cf11ae9e30953f6,Yuner.A
200,01dc08d439482c44626e660f5b9a44da,Yuner.A
200,05cb7f5554598e130c0fc28d8cf644ee,Yuner.A
200,0055624cb303e0d939dc31024a04f71c,Yuner.A
200,0053636eb1bc0c6a4443e14542857468,Yuner.A
200,0370b5c60be639d2408ea6e7f298c82b,Yuner.A
200,043a3b718ab9dec4a27e238be8a9ee50,Yuner.A
200,00b2a053bf8454f7accab04d3e2b2fec,Yuner.A
200,034aa28be997951d662ef68156ceb0f4,Yuner.A
200,05998648a413c71bae944bc3c540f455,Yuner.A
200,00f99f0c53698fc10827d2b7fbf842b3,Yuner.A
200,07a61fc1ce1caccc30db17ce1e9786fd,Yuner.A
200,0343fe82266ee8b844db3c5f855abf9b,Yuner.A
200,012a9249fb21a111de76b7b4c5da8700,Yuner.A
200,04bd304986c5accb28c6e74974c17f59,Yuner.A
200,05562b82343e6a281cefc7f66ccdac3c,Yuner.A
200,006c6b15381969c4f5a62f7adbd3b02c,Yuner.A
200,03fcd39f6c2f7f7699ddcb961f1eb2a4,Yuner.A
200,03d0eef1801ad596a12175fb1a5c37c3,Yuner.A
200,04acc181d57dae2b6999116335dffbb8,Yuner.A
200,001dd56417422457fe1e7075f4989a69,Yuner.A
200,058a417cfc703adc0c4a5954c6150d8f,Yuner.A
200,07003a1bbf9ce76391783af9c137b1b1,Yuner.A
200,0893c10c1203cf02022a237c64104067,Yuner.A
200,007c39955d89ad52ce08c040a8638d49,Yuner.A
200,034c6ed29dc325b6a002e7cf8b5f56d2,Yuner.A
200,08542a1a1d4ab714f874c8cf262413ae,Yuner.A
200,04132ac078fa26a73b3ca0bc12205eb8,Yuner.A
200,06c7d3804a7eb3d785d6df0412066676,Yuner.A
200,04fece1b49c632eea8ba5f1c299b7097,Yuner.A
200,00914de4625484cb061c4693927fe86d,Yuner.A
200,07d110444ad58410508c615b249a8ce6,Yuner.A
200,03426f6a8706a579bc2ed18c198f9de3,Yuner.A
200,0752c115650f9ee22a4b60bb64573db3,Yuner.A
200,00daf9291786d1405cc0e56351d241d1,Yuner.A
200,05690afee49f58b9c80e29f76826ec99,Yuner.A
200,009d6e665f4ff8e2a2a077055fffe6a1,Yuner.A
200,0620165891eef25df3e4e62cb1f519a8,Yuner.A
200,040c49b5b9e2c413f936c970c886a039,Yuner.A
200,08acb94708c0dbb3ba53f6766d681453,Yuner.A
200,003f7bc85e9ea3d45acf61e1d7dee6c7,Yuner.A
200,00594176c1fec1cdc74d78c104d8b5af,Yuner.A
200,054ac9a39960217e88d680ccabe0caf6,Yuner.A
200,0028a913f3bc7cefff8129dbe01f10fe,Yuner.A
200,075b304ee67d9b027f24449e61b64cef,Yuner.A
200,005d028a61840a34cc71e7525dc0abb3,Yuner.A
200,08a76fe7517aca8a28ece24684855d1d,Yuner.A
200,00f4c5f268fa725282b446859aa00ad4,Yuner.A
200,03dea463935ba6028a998aa3f1b47e31,Yuner.A
200,068cb9608813612279f849fb6774056f,Yuner.A
200,057ac23a454a75cc380b34155512ea97,Yuner.A
200,04e61541f05ae45147f5547218e7d2a9,Yuner.A
200,010ca3761df1b5854d4fa05b73021280,Yuner.A
200,059fe8fb4a7dbf71544f23579ec18b13,Yuner.A
200,01314799d72d7fea1577e0348d58a8e9,Yuner.A
200,0615a91317dadbfe886c7a816ae16609,Yuner.A
200,03b1e6cae925b841dbbd7e56e832b061,Yuner.A
200,07b4202cc2631c3cf260a96dff3d9ea3,Yuner.A
200,00603df95ca6de4b02c95529cc397a39,Yuner.A
200,08a6524fcd7e52d3f87d73c3f91eef10,Yuner.A
200,05cd00fcd1a420945097ce8e7e204b62,Yuner.A
200,00c86ff620fbd7d45ed0dfd9637bdb17,Yuner.A
200,042857875d7fc7d13f303a35981ce12e,Yuner.A
200,084a0a9afd0be6b7ec297269ae9d5dc1,Yuner.A
200,087b9e43a7b08ab6781f86a277340ac0,Yuner.A
200,06acb09973e179035b02e0d57ff7c0bd,Yuner.A
200,01cfba11427b8f7d1d571f770d5497ae,Yuner.A
200,0325077f1c55a57178abb4a07320847d,Yuner.A
200,00586840a38de724ddc48c6ba21c765b,Yuner.A
200,0064d9a9ba0b519b0ca7ee57940aae70,Yuner.A
200,030998119d8800cd3df33812b2d9d138,Yuner.A
200,00528280d1bb8e898a568ad1e7614aaa,Yuner.A
200,0332c01c1066dbc43ecd86e0ae43f7f7,Yuner.A
200,01a7ff8dbd45043fe0afa49f6fe469ec,Yuner.A
200,0605fe41b967cc179bd19bdabb6db6e9,Autorun.K
200,04d491492b1b7ded8fa76ff92503ef83,Yuner.A
200,06865ba33ae13af57aeba2d1805d44ab,Yuner.A
200,00320934c042573fa2ec9d4e0e5d05a9,Yuner.A
200,0773ae0fa6c56a53bffa5437483a29cc,Yuner.A
200,0087c4191cf3369f74adb0b0f86a189c,Yuner.A
200,0082810b6d44a4c0186e0e528e81ffa2,Yuner.A
200,050c21ad740a725f763b2ea6b27e3718,Yuner.A
200,05767d67d1ebfd4ee43a792af43f676f,Yuner.A
200,08629118079de1fb109d904cc608d25a,Yuner.A
200,03c0b84a49be3abbc8a5fbf50e26a481,Yuner.A
200,00cdde666d3a72093205e1d4804e5cfa,Yuner.A
200,06426ca8fc5c74b465e2e383ecf550cb,Yuner.A
200,00d64e7bb56847d1f938cd3067fa668c,Yuner.A
200,05af71ef9fd63cacc7173d00c2e74662,Yuner.A
200,08b53ab9f2a056a4e53534d47df297b4,Yuner.A
200,0161fdc0a5d8cf098e9ecc546ec2de99,Yuner.A
200,0419b585fca35147f5565706a842f8ac,Yuner.A
200,04a52e8ad19c4e2c943ff6306502664f,Yuner.A
200,0344d0f7475fefe7d856fa159969e538,Yuner.A
200,00246eab97afda5d26b804407f1c2b87,Yuner.A
200,0083c27a328eed24f3c9f1e9a38e0a71,Yuner.A
200,0825616ce78826a796f41b201e683af4,Yuner.A
200,07240416bf0d16f342b57bb72ef6443d,Yuner.A
200,0588429155ffe97b8f6bac7887af2a69,Yuner.A
200,04682a7a5e84237f746215e5c564b9bc,Yuner.A
200,003964ae0fd91b8c7bfcd8ea385af39d,Yuner.A
200,07e76d2125a3f6a55d83f2228f4a4b33,Yuner.A
200,032fdf58caa3ad61afec7bff323a9aa6,Yuner.A
200,010ce31d1331bc8ed05e4b10e5b99077,Yuner.A
200,084c6a2fe98e7b5048740600c54e6a30,Yuner.A
200,063c53d996d19ac65375bea975f23e6b,Yuner.A
200,013bcefa6ef657659e71ccc578db043e,Yuner.A
200,06505f139a688106b64a1f4914eb6337,Yuner.A
200,003a77f6f106b9912d93df1d5a3b4376,Yuner.A
200,00366b2ed68b5d76a455f9c5187beb57,Yuner.A
200,01d83a4a38fd6180691187671213ad6e,Yuner.A
200,00fe2f4a7a47df4adfd4f5a13f032d1e,Yuner.A
200,04bb53aaf0c6de7b197c0426e416be75,Yuner.A
200,001b633c2ae4be275ae9aac69306e2f1,Yuner.A
200,061a1771cad497f8cab6a73c5ec7367c,Yuner.A
200,0087cf198501d63a515edf961a354749,Yuner.A
200,04f0697da69a8c160baf7f56c5780d9f,Yuner.A
200,0191b46c82f34aa284d589300489b257,Yuner.A
200,019411b1008b1778c6494221281f0649,Yuner.A
200,07a85b52335c34f0ab131a7071dc039d,Yuner.A
200,083d90b58de3aeadfd06405debe0b7c0,Yuner.A
200,0031af9f9cdde69805f2f5428cad32f3,Yuner.A
200,075404f6ae6d3b80553f75d2bfcc765c,Yuner.A
200,030fbf25a82596d1023944f3f81fccc8,Yuner.A
200,00d49c3b206c8be82d4186a940456502,Yuner.A
200,0693cbec335cac56d332cfe251689f32,Yuner.A
200,05997b7f2ae6e31bc7bd523bf9cfb772,Yuner.A
200,052a01531bd2976370bf185db92a5352,Yuner.A
200,06231ad14d1d8bb1efcd71b56ad1bdbc,Yuner.A
200,07ccb515f8724af0ca6e0d0eef936f94,Yuner.A
200,00772dd7f3637410278c796ed0a41541,Yuner.A
200,00e18b54913bfa3889a9c22ea6302dfa,Yuner.A
200,01f943046f8e803b8c41522802a88cb0,Yuner.A
200,07400b9b3af95528c6f43120604cfa19,Yuner.A
200,0173dc1e22caef692d8f924b464920ae,Yuner.A
200,079d25135f7be04219971f94e85df14a,Yuner.A
200,089d58283a42c57f9d0e54b37177c596,Yuner.A
200,079c22d169d3531df2c4981234b98361,Yuner.A
200,00e9bf6a64e02e62d50aa55e5677b8d3,Yuner.A
200,059f4382a56f56120f283acd1b220686,Yuner.A
200,041fb438bcd05e1c5187bed7eba278d2,Yuner.A
200,048c761d06b806038fc107b27ac43c6f,Yuner.A
200,0040e5c5f21415d5baf072f934c403e9,Yuner.A
200,00f591b8ab6c1e2773ad7c57aad0bca8,Yuner.A
200,05110612478cbce5b5db793451ce3dab,Yuner.A
200,05c990750a7f1b5c843ab1328d179c2a,Yuner.A
200,01d1f2bc4f2fef659dc99e78975c2b58,Yuner.A
200,00ee417324778cccf923954c0c8eacb6,Yuner.A
200,071ec4ef43b7a3f261bb95e1a1ef5f95,Yuner.A
200,0749453e542e9e362d7d6857367a9608,Yuner.A
200,082f0c001410aee2576c90abffd5e84f,Yuner.A
200,009db3ab7baf3ff21cc12cdd090c4922,Yuner.A
200,00f6087c49eb1f4f4bdabbc37e292370,Yuner.A
200,0197382d3327ae0f40ed018a524660e8,Yuner.A
200,062ec529b9ce6f6a24f2db45787e8951,Yuner.A
200,00dc321e39f127125b96544f83288912,Yuner.A
200,053f4eb448208d92e31ec430e548947a,Yuner.A
200,000a773f0897d5b392caadaf5f14f1fb,Yuner.A
200,039b70e9976318876af5bd421519db2d,Yuner.A
200,00bdad5c480dee2d6f049274500c43f8,Yuner.A
200,047aac811e3cd9ab914af5536badeb18,Yuner.A
200,00b7d55b43b454081cfc7bd3fb3fc0d0,Yuner.A
200,05d817f460c3f49859a3b94ce926a8d0,Yuner.A
200,017e168adf825b95ad32392db28f56b8,Yuner.A
200,044de4cb5e9ebae35ae1246420b3084e,Yuner.A
200,054dc48c334745bab96074fe0223c2aa,Yuner.A
200,0823d0fa9e21cee43174ecd9931846d4,Yuner.A
200,06327cbb8941def5107e60b29bb7db0b,Yuner.A
200,01be1a81536a4c970814d3cc49d0df91,Yuner.A
200,001500f5dd7559b3bfb2d80259c48de3,Yuner.A
200,070f9ebc641abcf7a775447c701de2b4,Yuner.A
200,0436bf80667b27962afb783dd83c4e98,Yuner.A
200,03b86428c2d8122674ac6e925ba50446,Yuner.A
200,05b158c844a3f8e600fb6b5d6b4a2870,Yuner.A
200,0687d894b176d35f2d3b8fa2f0996f8b,Yuner.A
200,06569bcc37cc43a805d4735ec476e3b5,Yuner.A
200,043250a3c3eec94a099d797affc5c739,Yuner.A
200,0478fbbb590b39a9619df5bcd27fe283,Yuner.A
200,053a1400e86eb67eeacc100c2a37d323,Yuner.A
200,074bc7b7dbd1ee194830104faf6fe2e9,Yuner.A
200,04d5dd462e9e50c26c9af117d81309b4,Yuner.A
200,052e71603d49a750dcffb6578d8d2b5c,Yuner.A
200,0108f27bd1698804261f645cd1c7c274,Yuner.A
200,06dc6e52335c0071090692bf1365b5d9,Yuner.A
200,00f44fc25d0fb1520f81d3e51e9d144e,Yuner.A
200,0509783b8e5cbe1afcea6d4f86a9efe3,Yuner.A
200,01589416a51173616c58749aafb560d3,Yuner.A
200,045f56ca1862f2224fb76cee5a3f7034,Yuner.A
200,0799699f18fed1d21c82ff9c5f69a176,Yuner.A
200,003df47f72587518fbfc715f04abc91a,Yuner.A
200,0357de54fa59b344dcb70e27e7ec0df9,Yuner.A
200,00faf9de0906b7275d166dbe49d6f7aa,Yuner.A
200,07aa5297b80bf1072399e4e9b953827f,Yuner.A
200,00e75b8707f23cabae8a8b90a334894e,Yuner.A
200,018d6e440c8b85de41231642ff4096e3,Yuner.A
200,00c3b718a17ee76cc3c434b3b54c4594,Yuner.A
200,07173b031c11ff976e0eea8fb586401e,Yuner.A
200,07c3217f4b1f45c1b672eac04bb50340,Yuner.A
200,04cf579b0e991555039cb15123ae958e,Yuner.A
200,083abeccdc98457025e08b02b1435ecf,Yuner.A
200,04cdcee905e75f71b8ac27f0280bff3b,Yuner.A
200,00be657f26f39d4999169bc9e57fb7c4,Yuner.A
200,07ca14f1d3fbbe951a964de42a624f46,Yuner.A
200,00d053caa7f7afe8ae66a4a205b2323e,Yuner.A
200,078ebb3f8e5195a0c9d3f2946a279af3,Yuner.A
200,0407b77fba6e645a0ed887101f4237f9,Yuner.A
200,009d33e082791501273e5bc501b2678e,Yuner.A
200,04e984b63053bb30eb91a0b908018c46,Yuner.A
200,03f03064e24d89f47e65f9b316b4aec4,Yuner.A
200,03f4cf52f71875207c77fad8adfb417f,Yuner.A
200,085d9838f346bc2a6e7ff7dc02907926,Yuner.A
200,0339a228381d07675a855c00949eaa91,Yuner.A
200,00e80e8be105e4196c97b9d5e5e56eab,Yuner.A
200,001f3fd5a34483fcaf6ceb64577d2907,Yuner.A
200,036183f07dca07e46be4929254f9619b,Yuner.A
200,087e42345edab560421bae33f7425c95,Yuner.A
200,065a319ce4f80ec107e2765b189f6bf3,Yuner.A
200,0059a6aa09738d6b1446dbebdf1b3a1c,Yuner.A
200,008dadeba0d828a1d95ce3b2514abb7c,Yuner.A
200,00523825ca9a80a5c85efefb30ec22c2,Yuner.A
200,005ad5a28d5d595a9748e11155be0c2c,Yuner.A
200,088408e17a7a77d03f217d1f5ef292c2,Yuner.A
200,0860ed8a40ea6a2acd816426da6ed1a9,Yuner.A
200,01021feb30a844dcbf613a64017fa6be,Yuner.A
200,037578cae7b9143f5e64906f8d558d33,Yuner.A
200,0846cb3dd0182d5768208d5914dcd21c,Yuner.A
200,05e53beb605f7d7ee85a55f8a517779e,Yuner.A
200,005692799799a1aaa30a16d2cc77e5d9,Yuner.A
200,00cfa47c7591e6d113e868ce51da513b,Yuner.A
200,052373cf74dcc275786a7654daeb44ec,Yuner.A
200,06a9cc731bb994941b8e58c18bd42d79,Yuner.A
200,00e58b3b2b768bf7eee166fde56b965c,Yuner.A
200,07bf8b2cfd36c36e50fb46be9d81dc7b,Yuner.A
200,051e7831cf5062b92eec60ba2caf4ba0,Yuner.A
200,06c7b32753c7ddc7e403e38dc2645d6c,Yuner.A
200,070228b75ab6677f356106b9ea21ec78,Yuner.A
200,0789ba4355e88e43ad3c608620ad9cf9,Yuner.A
200,00c3b0fb940b40bcaf37b7d96978d205,Yuner.A
200,07d96b4312bc7a8ac86bc16d2c36f362,Yuner.A
200,002d48a4d815cd906719809972fcd638,Yuner.A
200,030fd2d05620b9cee01672d3e2ba1eb9,Yuner.A
200,0470512124423230dbb2c1fd19d3fd1c,Yuner.A
200,01d34acb2656dda27f12001984eb0100,Autorun.K
200,060e5f55a33838250b2bba9cfda626fa,Yuner.A
200,087bc51877f5d087f83acca4b81bf49e,Yuner.A
200,0097095dbde7d997204abac8683b8d08,Yuner.A
200,03f3f08987527d481066a9e456e3eb4c,Yuner.A
200,03617246547147d5216434d4e488be4c,Yuner.A
200,070baed5f833cee0000424e713970ace,Yuner.A
200,05d6f808a1fb324619155f8735fb052c,Yuner.A
200,030e4dd915f2e25b0ee6747789321678,Autorun.K
200,06df7f1383c5c2f0c4139e7413a5a1a3,Yuner.A
200,007b6e5290bdfff75b3560d17900a634,Yuner.A
200,039475a3e60c027b62d7f386bc0130cf,Yuner.A
200,0025f4fce65fe087ef18b52963337caa,Yuner.A
200,03109e2d8f74b5822256f985722c8851,Yuner.A
200,04317301319fb5e8f21476214d7a1a74,Yuner.A
200,079182166c8c0d36e1c80eb422e49a74,Yuner.A
200,075c819d5d612889c50ac922b68f3645,Yuner.A
200,004d8f69d39bb98986b44b681aab2bd2,Yuner.A
200,019bf510e516a9bae96205b6e11068b8,Yuner.A
200,002d4e3f9d012fda5136aab409ad28c9,Yuner.A
200,0327efd34328a767ef2b76582839e3a0,Yuner.A
200,05ee89e2912a51d1fe2d76c4e1d68011,Yuner.A
200,00e53ae2dbd9f356136ca37d11ac8aab,Yuner.A
200,0352dab473cc5ef91ffad152d3fc64d2,Yuner.A
200,07828eb26255f8ff9f1550972338bb0d,Yuner.A
200,00bfe33cd5cca07ab1022f6ec136afc8,Yuner.A
200,001b1d0ed82432d2b245cd8c8bab7e40,Yuner.A
200,0029dde90b38fc13bd25b870af6f59a1,Yuner.A
200,0147c7f03605185418bfe209cead0e6b,Yuner.A
200,00d7de6f3ae0f24e56c4ea87f70a3243,Yuner.A
200,006e5f670689edc5f17fe05544aaa033,Yuner.A
200,05d65c87a67007c0ebddef03f36f9035,Yuner.A
200,0315c3e5cb71a447f5efc2e18004db3d,Yuner.A
200,03dc2810c4db08bcec210fddf0eab3bf,Yuner.A
200,06ae953759d8ecd8ac33908ab82eb192,Yuner.A
200,04c93fdfc55438b44a77642740d79759,Yuner.A
200,00e3d96f45f43d9ff466de9ad6e3bade,Yuner.A
200,042826957555d7cec8f1698ecf42f613,Yuner.A
200,089ab6bca2cfe208990dbd2d265aec8e,Yuner.A
200,0041f6bc0297daa79274e48478e0bef6,Yuner.A
200,00f8ff8f1fc91aa048fa61e306135791,Yuner.A
200,042b2c8149e0203ca470af0afd426385,Yuner.A
200,019366db7703fb9d774c3c2eba8dc395,Yuner.A
200,03612631e90d8980853225654d6335d3,Yuner.A
200,07ca03d787b6d6b68c96f6ca0e5e23a4,Yuner.A
200,009b23609acf31a7423c50d4a021a6e6,Yuner.A
200,0163f4545c5ee4c4b53e094529443c38,Yuner.A
200,04584c6dcf0b4d7f8bdc704b1e0e5ac2,Yuner.A
200,0783c416f42323187583f568cef1fdcb,Yuner.A
200,00d20a09842df44bc3c5c6d6bb508fba,Yuner.A
200,01fc54afc3f8e13812be099d50d85a63,Yuner.A
200,0024c54767be9b839f3af1b482ba25f1,Yuner.A
200,033281185c23bac38447b3647785db73,Yuner.A
200,00863ee834fbe456c241e32ca2e1201d,Yuner.A
200,0452137972306027262ec2767968dcf5,Yuner.A
200,05c848579ac16e04c0025af66522da54,Yuner.A
200,0144dff2ee6bfa4eb506177bb8be5f53,Yuner.A
200,00c449701d6c0f0c8285a62a244b4b2c,Yuner.A
200,069bea43a1c86cb1b5fb3dd7485827eb,Yuner.A
200,009e4ee1bf2ac9c58790e1cdb23ba0d2,Yuner.A
200,06d71abb217090e14938c36802baf37c,Yuner.A
200,007b041b4ceffd186561ee725251e691,Yuner.A
200,05b58601a9cdca07224067104150af5c,Yuner.A
200,037dc650fa3c85b79bc4a9b1446cb6b1,Yuner.A
200,00116afba07f7832ea7073851c7923d6,Yuner.A
200,017291f1c0d679e13f0b923950df8af9,Yuner.A
200,0175824e208ab7d980604fe635903a71,Yuner.A
200,08705fda714f21bc89b7b20d29afaa0f,Yuner.A
200,00a5fee307b3411835b6bbe4a46c76f1,Yuner.A
200,03c5826746b97b2d70c71886f047771c,Yuner.A
200,0044c601d288c432961366e54d8ac56f,Yuner.A
200,0042ac96f84c194f9b264964be972d62,Yuner.A
200,045a01f350663718ac16d44274fdd1fa,Yuner.A
200,01ecd853a07820f6e3c99cc76e78e2bb,Yuner.A
200,0723593a154c2ce15af95a374bf729f8,Yuner.A
200,010cc369e966ac05b111ba7ae6df1fca,Yuner.A
200,00558884c338e2d4fa9c1a7381ed07ef,Yuner.A
200,00dd5cb278b5718f56b79a9b5f5ba9ee,Yuner.A
200,031bf20e717e74a5f6cc8922947abb6c,Yuner.A
200,034c3e7e20592f48e21f6c1ed65197ec,Yuner.A
200,00b5c3ca12d2362fbe911ceb5389b278,Yuner.A
200,0769a5e541e84ffaf720d63496cfb640,Yuner.A
200,040f2057ed964241a28a02f249f0df47,Yuner.A
200,0044283923586feb866679696f2fcfa3,Yuner.A
200,009af7c989374c398309a36a67b6bf8f,Yuner.A
200,036deea66d926069a944fb3c7d19777e,Yuner.A
200,00a4dca141fa845ee1a946eca1dafb07,Yuner.A
200,009df1c0bea1d10b25f50e0766a4a220,Yuner.A
200,05b724787665744ca18a92bf26f7b758,Yuner.A
200,060a0a7f8c6fb2d44e61990411ac1f14,Yuner.A
200,01f79096705b7346747b8c0e0ae2f256,Yuner.A
200,018ce8e3da2c5761cd422518147d86b7,Yuner.A
200,0089c1c69992fc03a2d5bb2b96c4680e,Yuner.A
200,0031bd196bacfa8effc8019402c55594,Yuner.A
200,01c5344d8ef5b9e1f82a7029603dcb09,Yuner.A
200,03b84aed310824594f08a05418ebf997,Yuner.A
200,05cee1343694f60f9a6fe4c995940d20,Yuner.A
200,009f74c2593e6c8d3ac5823cf136a955,Yuner.A
200,00961199858f7b67857082f15f12b13b,Yuner.A
200,015480387e24232d83aa41fc5c34d5c5,Yuner.A
200,0088a322b11d7390890dea317b7531f0,Yuner.A
200,00111576d7ac99edd043716f85ae83b2,Yuner.A
200,070edaaeb14c5381e5595059b7b1cdbc,Yuner.A
200,08845585a169053275546a5f64cae5cd,Yuner.A
200,00e8860666784ab984e0c5155d582915,Yuner.A
200,00e673f3567e94425d150da0c9a193c2,Yuner.A
200,037e5910f59a0540a6227339654c0b9b,Yuner.A
200,0433679c43c3a6cfdd02b72cc917b3f0,Yuner.A
200,01997941c846fc6efe40790a95c8c612,Yuner.A
200,04741396fe517ae78b04f1e7fb5822db,Yuner.A
200,00642cf2cd67e4f81c335e598334c590,Yuner.A
200,0302b850b6a4186498c3ed40313f7aff,Yuner.A
200,004f843bb32f0a052ba0b50ee266355f,Yuner.A
200,038ad8a4c7fe230f392377ed91122900,Yuner.A
200,06a9a3c3da030fe0acb2bbdbc25d58c4,Yuner.A
200,0040d2bf40255164d00c0fa845d023d4,Yuner.A
200,05e716d2e00934776147cdd1bbe50dae,Yuner.A
200,0439a88059f97577c04a085f70646f2d,Yuner.A
200,007560c1038ef3ee67ee130877013772,Yuner.A
200,00e1843302df858c6c6a3a5126789172,Yuner.A
200,04e49abe9861232bf79a7c3e5ee1b859,Yuner.A
200,080bbd270e0c4e0c1c0d5fa03844a67e,Yuner.A
200,06a5626cab4eb0c600c291e5832b7e42,Yuner.A
200,03cf594f791537d6bf42ec50fcf7c6d9,Yuner.A
200,00087a523a19b1626a9467b2af2961dc,Yuner.A
200,01c8371af942bb6ba909e47b98853916,Yuner.A
200,048b14c68c484f73eb16a58a6b39089e,Yuner.A
200,04bebf52294ae5255eaeb814a4d37700,Yuner.A
200,0078bca06f70fd79c74c57c126b4322d,Yuner.A
200,03fe426fa123e0f08c80539c5ba537c1,Yuner.A
200,0393001d19e6dc1022d140f5a361de3e,Yuner.A
200,078afcb3346110c4aadaa0de82bd3149,Yuner.A
200,0535af2c406d0624756ed3bcabca761d,Yuner.A
200,001fc66dac88822bb79a5ae8d2e84d66,Yuner.A
200,00e13fb0994988d9ef1b8971eae70f6a,Yuner.A
200,002b2dafb802909815b9cec482f5a2eb,Yuner.A
200,0797f7b5c72e74d4c6b0b9cc767420c2,Yuner.A
200,01e162e378f919470f72c6cb602f04ed,Yuner.A
200,017ba3779af26b3bdb35807beb3c6eb8,Yuner.A
200,06de768885d82590cee16254ab15c861,Yuner.A
200,05063bd60c8aaf7e30f214bb1297a549,Autorun.K
200,003adbfa86d69e5b0af7cf6873ac6606,Yuner.A
200,002ac81fda7cabe88e1d6dfb4989b17e,Yuner.A
200,004b3931752dea6f51ea8dc76bf75f14,Yuner.A
200,0046a40c51ce066baa251c7206a9aaef,Yuner.A
200,0042c7566b4c447a3af53aa5e97ebaf4,Yuner.A
200,010ade66e7fc02d2fb67f84417b458fc,Yuner.A
200,0156d4404474949e5fa381fb6a1e8ea9,Yuner.A
200,00bdccce8654d1d6474f055e161acbbe,Yuner.A
200,058e76904153fb0a4d0a5b18594ff8c7,Yuner.A
200,01b2296d63a772ea6700d13d3398f684,Yuner.A
200,0009fe259d21d3b35e138527756cbf73,Yuner.A
200,07be5fd4ba11f2cdd390ac27f5c750e8,Yuner.A
200,045b1f4cc2a47f95300f2d679e2fec10,Yuner.A
200,04b7486c5d26f6fcbc79c3627fc52c2e,Yuner.A
200,00656bdf27cb1f1133abcc8be8d487db,Yuner.A
200,07ee03f4608b32554db404a7f9f6f1ab,Yuner.A
200,004dbf452fe4914defc45ab87df4e235,Yuner.A
200,00e23b2a8eeff8735585ab19656b2364,Yuner.A
200,0657dd6668ec4148d3808207bd30880c,Yuner.A
200,0070d005e19e7151780e7e7c4668f85f,Yuner.A
200,08a9e75728b42c9b54a51f6619d8a174,Yuner.A
200,078d1173219031af62652f485db40f43,Yuner.A
200,038018e2fcb0e9bf9d22dc55ddbe3e9c,Yuner.A
200,037f7f5eba68f4dc539dd32bff05d24e,Yuner.A
200,04a606fd81c623bae36b4494d1bed0e7,Yuner.A
200,01c6bd9bee85f403c268ff1784cfbe63,Yuner.A
200,05bc49a8ebbbee58de7f593015c99ce1,Yuner.A
200,039a8b4d8cc4daa11b22cb3234219698,Yuner.A
200,056e98fdc9fe1985b1a3d1cc2bfefb18,Yuner.A
200,08765cf16ecace8bd3001cac9a14ecbf,Yuner.A
200,014a11e4958646974df8bca3c0dfe978,Yuner.A
200,03b1298a2cf67a74b5bce1bd22c9c535,Yuner.A
200,0679560b4049ea5b474f999fd19d1b85,Yuner.A
200,008b54b1a4647c33466f052e7e087961,Yuner.A
200,04b85c68a6fb54f8a381769aab50ebce,Yuner.A
200,01ecf62e544e2908d7590b1338bf9b8b,Yuner.A
200,001f1c55e044c642f5ce08feba9ca682,Yuner.A
200,01d115c724a7ab17ad6fd0127cf65544,Yuner.A
200,017db702bf375e56d4e574ee09185fa7,Yuner.A
200,01aa392e09438f577773250e5134b290,Yuner.A
200,081b941f4b51ccde157dc8133583f511,Yuner.A
200,072dc3f645d77676e4bfd88376174245,Yuner.A
200,083a1cc99963b8bb524cc6fc1c482cea,Yuner.A
200,006884347575e0ff15b0aecbaf30bd56,Yuner.A
200,00f2f6244e8064438cca789e05a9da5c,Yuner.A
200,01b387a5fd1abfa1db9fdd70662101b9,Yuner.A
200,0511e460eee9843502ca3072ecaeea61,Yuner.A
200,0049d772c76d4f38e37ca9202a845a56,Yuner.A
200,0061c6c3a550809e030784a2d77a28a7,Yuner.A
200,07c17d4a864fbbaaa821a6483a61eba0,Yuner.A
200,003ba6bda9f52bbc3a0d61c5a5536699,Yuner.A
200,048abba42f38f16545f1503a85898d54,Yuner.A
200,03b26fd69a9b60eb319c3e38672785cf,Yuner.A
200,0593eb2b34c3696ee734567380aa6611,Yuner.A
200,0654277e0d4328c502287caddb89d31d,Yuner.A
200,0669a315ae0801d7eb5f09ffe8c951d7,Yuner.A
200,05417c48fd94b9a0fe2a0442c0f37ddf,Yuner.A
200,069bba2194325e195be75444b3d4220a,Yuner.A
200,0059de368e7c7bdbe05de6aa3634968b,Yuner.A
200,0155f774c79b44b51a6444acf0aa37ca,Yuner.A
200,01233470ec049c5ad5ef85c6cf8d773a,Yuner.A
200,00a16ffc62110a10a1c17066d274d5bb,Yuner.A
200,00cb237ce943b8dbc20fb73ab14f9d4b,Yuner.A
200,03aa7f21238ef20c4392c6c3e05926cd,Yuner.A
200,001f38bee8543b0444b3659c7871bfe8,Yuner.A
200,003128f339b9995a90a26b9a9a1c05e0,Yuner.A
200,00a2248968db9824fabb058b87cce851,Yuner.A
200,06d392a2191d95cb5fa032ca186e1170,Yuner.A
200,075f8f6d1baf84f7b933ac81396b0142,Yuner.A
200,05aa86b76b037984288b2100d6811ba4,Yuner.A
200,032a7de0620b85979ad6a6081dd488d9,Yuner.A
200,00d42a87ee20f1d5e38536ed1cb5ac6c,Yuner.A
200,0068e9c44305d83b020de73b8880d7d8,Yuner.A
200,00bbe7ff5c9cb08f97fc0a766d646154,Yuner.A
200,00259ff9a2c89326894f48d626a43274,Yuner.A
200,056d6c005c62a52c6c280e1ea4584cc3,Yuner.A
200,01d8eaf3ca29c7e1fca10f9e7c07a0f2,Yuner.A
200,04791814e8bbcd5c280bec34c388cc88,Yuner.A
200,01694f61eeefbd1dac419cc974a6a44a,Yuner.A
200,0036ee1aff708e36f3fabfa27557e33d,Yuner.A
200,01b209bb574261d5043f359385ea064b,Yuner.A
200,01256e278138d8a0a84ce5d581f80fab,Autorun.K
200,00f14ad336836926437383235a62f081,Autorun.K
200,0519119a542383a4ef83bd4f8ed257f6,Autorun.K
200,086c42b84cc993dec082a032940890d0,Autorun.K
200,073bca61dc83d8c6a02a440b46527fe5,Autorun.K
200,01ac0af7c4c3ccd27e3a25d1a69afd9b,Autorun.K
200,04b39edad8b38254057b3901395f169f,Autorun.K
200,04424aa114b01ab71f593bd7dbe4e661,Autorun.K
200,00af290521c2766939befcb49bd6a7de,Autorun.K
200,012756266964dcd41256736fedad9364,Autorun.K
200,07ea2f66036eac974eae8f21d3933704,Autorun.K
200,05afb43ba16432506237f51d8b478188,Autorun.K
200,05b6cac7124323a76a200bbf4d926dd9,Autorun.K
200,01158999b9844bd2c24fa7f95b7a0c27,Autorun.K
200,01970db7def7cfb19878fd2876ed6310,Autorun.K
200,01a4d4642c8354cbe480283e0f98a1bc,Autorun.K
200,018c6375a30243d7c110f562f368a97f,Autorun.K
200,0771278172c09f745961c8501dbf79b1,Autorun.K
200,03efcdd32c80e8a4f3d53d50a25cda9f,Autorun.K
200,03d314e089a013507258d8249f5c8dd7,Autorun.K
200,057a362e66553401aeb7db2f640bc2f4,Autorun.K
200,04b38a454c19af44b3bb416d47151e41,Autorun.K
200,012c72acb03f24d486250aaf5518c166,Autorun.K
200,006c078025080197adb7c338ba7fdff2,Autorun.K
200,0716919722aad74afc126849f12d321a,Autorun.K
200,0625611df93d914d868db99b8fea3bf4,Autorun.K
200,01fece2ad667d1fb0ee60b1588e0f6d2,Autorun.K
200,05b43c8f989f9a54840f666a9903773e,Autorun.K
200,061ede0a433e1a03b6c7ab7e0c131fce,Autorun.K
200,063f9b6d524ecb05cf2000ddae64298e,Autorun.K
202,02c554c0aade99403688f512d9662dfb,Fakerean
202,00eee969e3a4abd01ba50e1511388712,Fakerean
202,02f747d9c4e5ec8c0d23d1a1b5a4c78b,Fakerean
202,05c97c11f6f3dae28d1de02b31ebdc9d,Fakerean
202,0245294d152c6c1504202b957401093c,Fakerean
202,044c7a2d6e94ae34948b557440dd9428,Fakerean
202,02d80bf31d80931956b2fca655f5b271,Fakerean
202,005e40d5f9180c83659b9c531702f6f2,Fakerean
202,01083e99fc5fb051d04e905ed0a4a97f,Fakerean
202,0447b212433bf74c96d2cfab436a407e,Fakerean
202,0766fc3b2dcaaa1546c26fbddaa7a15c,Fakerean
202,0144abbdc0e32645fcf10df9a534c219,Fakerean
202,0607256afa3623cf11097ce2ec2b73bc,Fakerean
202,023a2cb86553ad091995bb14e2f0fd33,Fakerean
202,00a3e47ccbd3481a9d71a11a2368d253,Fakerean
202,02eb81e9efeafa6f37c99aee3a441c91,Fakerean
202,008752c7b0a9f846f95edbbfcd241f9d,Fakerean
202,02df5c96c8b709e9962220c1404e2f3e,Fakerean
202,03dd890f426c22cd7701bbf93ba1059d,Fakerean
202,08aa56670c87aea30006f6c8bacea62c,Fakerean
203,019396f812ff7418d74aa7fae397a0a1,Fakerean
203,072b63b7c03df29c92371ecf63d0f2c3,Fakerean
203,00ac6fa07572445f9bee6db32273b121,Fakerean
203,0061ae319131f1647bf40b47fffa45cf,Fakerean
203,0073d0d754fe54482b8e5dc7356032c0,Fakerean
203,061357e6459f8af9a5fd07f2ad05cbf4,Fakerean
203,0194f30a2a9c9a0e907684a963966dd1,Fakerean
203,03b1eb8a4a23a50253eae125e2567b5e,Fakerean
203,01a125d9cc53ddc76a0e51801e72d96b,Fakerean
203,04194b6cf1ead760871e1d99f3ad1808,Fakerean
203,0529b8292b023bd1f6892bd24bd7990c,Fakerean
203,01b736ba8c3996d779155a2058b5c900,Fakerean
203,050416086432f2270a3463ce7d9dddd8,Fakerean
203,071aecc76377414872800544a291f565,Fakerean
203,065bc65827977db44d3b4c953980cb66,Fakerean
203,01abb1d214bbd50bf21b13237d79e470,Fakerean
203,03e33b6957f0f182b5d22494db99fc20,Fakerean
203,0670189033381b5ef055ecc0e2d4a966,Fakerean
203,08a913db1aae442b102bd9520d0e4a11,Fakerean
203,04f43b0cce03684f681e04836ddfe142,Fakerean
203,06dd25321ef61c7b5b1f8c915a9c015e,Fakerean
203,067dde10180f731dccff53c6574c24a8,Fakerean
203,0199c0aa73316f3eb13c9249e6da1ce1,Fakerean
203,05d90929de4b984bfeaaee2fdd57aa23,Fakerean
203,058e669d99d8728db5538180b97f57cc,Fakerean
203,076da5b2bcfc23a60cc76559f00e36cc,Fakerean
203,064b82e692a1b68d5e9d0d4c2e079a57,Fakerean
203,062abb0b6e9f7853e1a48dd4fb86725f,Fakerean
203,047ae7c67c6d53b60893c0393757a640,Fakerean
203,03ce2e88c777606233dde90116f28e6d,Fakerean
207,040189e906d32f977b3eed2d74f4503b,Fakerean
207,05098281a24fd53764ce1de948ad36ea,Fakerean
207,07e7c8e8b4e26cb11e2e6a5416b57e77,Fakerean
207,003538bbbd49a53dc81f079588fc30c5,Fakerean
207,0788b092b89a8242795ac537bb4e8ec6,Fakerean
207,042e980ef40c8b18b243bba93458b3c6,Fakerean
207,031826c943077ade364dc334d7c981f9,Fakerean
207,02a2e8b189f029ed6f4dc1d20d02b226,Fakerean
207,01d6c9a6ddc21416be5f7edd04b0dac5,Fakerean
207,07917c4a5bfc15b3dba95eae1eaa0632,Fakerean
207,02d9f15cd9750ecd173eb661cfe4c6cb,Fakerean
207,020324ecbf08d27fa08d3b228c800527,Fakerean
207,0598f96d19f5860cc4c1af922a123e83,Fakerean
207,02d532b689900fb0f6d2f46691487b57,Fakerean
207,0514ad5e20f7f1dd5b5446b8f7f188e8,Fakerean
207,02b8ded0814406a30a44bd45a1f26e56,Fakerean
207,036b29b62cf83606a48a7856f5b8c7fb,Fakerean
207,00ac97bcc62006e5bdf1cab4d5b52940,Fakerean
207,06b436cd32d367f536f79ac3bdafe593,Fakerean
210,00cde23969f067a5f9d0f9f5be4516c8,Fakerean
210,01164e90f5263475b2e7691415653cd6,Fakerean
210,05dfa8d9aa7505c1937424801af8994a,Fakerean
210,01b537db1289b0800df7d7125eac0ce2,Fakerean
210,0408806ea62a9e98b600c2a537468ea8,Fakerean
210,01e36f180058ee30b27675a94fe44835,Fakerean
210,05b84e63cbec01aff6cf0a8542909507,Fakerean
210,074dd6cd63440a8ea1e419ef5517a317,Fakerean
210,04b1ef3aa9655f6c42ee1230e676aae1,Fakerean
210,08a39a2be4eb441f19b8a1aa54152a1d,Fakerean
210,0521caaf3d16fff858e6fa7fb23760fc,Fakerean
210,00623a5cac5abe63a20cd94fdf16e153,Fakerean
210,06669ea9ff1d0f2a61a3d8d958b9ec5a,Fakerean
210,0434cf1a03f0271c4d5f298474005926,Fakerean
210,0679382684baf741e3f57eee5bd11b5b,Fakerean
210,0899849a0f67b3b8708dd0a323d0716b,Fakerean
210,02de6a6bd70d5a9bbec89319bddeb97f,Fakerean
210,048086737bcb1ceabf285ba1cfe3a98f,Fakerean
210,086134cc7bedad6cd7e2cffe6c7e86e2,Fakerean
210,04578d8b54323c9e1e6da98129075c17,Fakerean
210,01126f005d28fc9800a308828705aad2,Fakerean
210,050c604cec411f3f98623a6feff226a7,Fakerean
210,03726f5621e9d8c3bf874592df795017,Fakerean
210,0885fb6422d7bf5c2afc1b0a87221d47,Fakerean
210,037bbb3a2cb95b9e37d49eb2e80c995f,Fakerean
210,01170b330f09a7b57f4147b38ddb87e4,Fakerean
210,02dd7a8c40ea636ec4aa9570ed9ac8f0,Fakerean
210,08420ccf3a0f53306eb22fa851e92152,Fakerean
210,0043149381d9887a8ab66c174ce74fe3,Fakerean
210,03213642d5159235d052c72502e2c591,Fakerean
210,047ed1dd505835e8d3cfcbc31db48b0d,Fakerean
210,03740252c79f12dc8e64bef8acd76a16,Fakerean
210,07106ff785128226e21e88a69292abf2,Fakerean
210,0440c3e1b767fc7c43b8f6340a9827e8,Fakerean
210,01e999349fa20b27a081206c838d82ed,Fakerean
210,02d2228ab99f0ebce8bce1bb7ff2d03e,Fakerean
210,074a77ce8c3f29ca45e968b2d6be78ea,Fakerean
211,015ce3e1420fe533a339339030518ef0,Fakerean
211,06a5e1139d8ee15b54a8af2b2b7020a6,Fakerean
211,01b574ddecafdce96f2e5789c236242b,Fakerean
211,03cb1a012632e904cec336b5a99efd39,Fakerean
211,06b2e65eae0404d1952a28ab384745ce,Fakerean
211,001e07fe140e959ed20bf5068dd7de86,Fakerean
211,029a71442f31c92c18cea2807b86c7fa,Fakerean
211,00679a43da586cb46708de9ad0ea5bd0,Fakerean
211,06982d667d6d3c85ab27174316e1ec7f,Fakerean
211,074a00d823a34984fa9e55ac4e36d580,Fakerean
211,07b2073c404b1090173cc59bb3928cd1,Fakerean
211,071a1a1b9df0e8a5423e5c34dcb04aed,Fakerean
211,01b26bd28872ede922cc10a8104b97d8,Fakerean
211,05593b2b45696f928b19db2a7ac7623d,Fakerean
211,06e873519d32d539cd3f9b9a99522dfa,Fakerean
211,03f7f41d0cdad47f6a5893ded1e1629f,Fakerean
211,0809ff96228506aaa471b30bf3e11c63,Fakerean
211,014509c039481b83fba7d3b9181c7799,Fakerean
211,04c58976b0bef0bc6070784042f877d2,Fakerean
211,07d56370ba4a4b845cb30502c31ac221,Fakerean
211,0620e0c6a945bf7a50c3d50721115681,Fakerean
211,08401d02aa2b9ccb1c275d954b42989a,Fakerean
212,0304bc8debc7f418b17e21b4cc9b44b1,Fakerean
212,06877caadfbc1914dfce8893df2103d8,Fakerean
212,04cdb32f4cf5266af44595168341dcbb,Fakerean
212,00953ff26e0472828923de5c57ca86a9,Fakerean
212,059893ff9b5b68ae6dea9dbdbef575b0,Fakerean
212,0340af09a166a4ac9329f05109444b4f,Fakerean
212,07ed62cc96e0599edd9f168f99734e49,Fakerean
212,054829f10ad6c4a2c950e4c276943de5,Fakerean
212,01f4bb8f15ddc9b4712e50359caed28e,Fakerean
212,08a12c4a8b4ec1cc1b48f222a54bcd6f,Fakerean
212,00f56fe7be58d4c9d4641e36d5ed7bb0,Fakerean
213,05591f82149f961db756e9d82e2f9e2d,Fakerean
213,0198d072213562fee973f597b43a59f7,Fakerean
213,000db75c3b4aa7f019b51b19c2f81f49,Fakerean
213,03d1a41d60df3a8d5cf82022dbe19e36,Fakerean
213,01c610bc5e2ac8250c2b51cf01afd122,Fakerean
213,00ce6d8e9b891da8eb565159849bca7c,Fakerean
213,037325b9266872328becc293a03e0b1f,Fakerean
213,079176d947d5f73191de5c85c15d5c26,Fakerean
213,0536e501950b0e846490e0cc3ea8189c,Fakerean
213,06eb27cd6aef046e0d5f1bba39cf7f78,Fakerean
213,05af604cca59e566e072bba5f60db125,Fakerean
213,01660104081c1cd573011d79ab68c57a,Fakerean
213,0763795e3115a4a7a1fd2b1eebb60034,Fakerean
213,07d48bbe2ea8cc385531e67861115066,Fakerean
213,050fa8e2495227a631a31a0d51b26c85,Fakerean
213,041852c9555ae14ab8a9d256c4f00fff,Fakerean
213,08b6a9c6af925e52a417252b2225de25,Fakerean
213,0621e23318a7f1b2b3a4851497719cc3,Fakerean
213,015ac5f9005501d16c4a4aebb9aa6623,Fakerean
213,0866b059b990dcecc84fe8f1aaa61cb4,Fakerean
213,077c36747186a85ee01abf410456a4a4,Fakerean
213,04ccaa4ebda27ec914aa17819883cc37,Fakerean
213,05065e4bede6eced20b725993369bbee,Fakerean
213,054ced47d77186ca0640d8d0da8740f3,Fakerean
213,065b19f5f4adf917acf9f5c2ac3a623c,Fakerean
213,062b77048bb5cb1bd0dedc851e9d4f3b,Fakerean
213,00406477e7340dca950eaf962e224f1d,Fakerean
213,065caf609203fe66d07b0379d5af2dc1,Fakerean
215,04a50ae299ff156425c6bcac91308991,Fakerean
215,06196671a19d7718ec0003848b9e7cc3,Fakerean
215,05966c6cda093f280252ddbc3b7d2759,Fakerean
215,0456929a01833b0ba669352079f67218,Fakerean
215,002cda63051e77bf3b394d97f0d468e9,Fakerean
215,0191378acb8ed0e48f741dd48377fe44,Fakerean
215,04de4a76cba6ae58c2630b499d4bb06f,Fakerean
215,0766993398b7107e19f028aef6409efc,Fakerean
215,0767f36e7e8a6c525fd6c0e24d223256,Fakerean
215,082e0793310c2c3fe3329c1a16db0553,Fakerean
215,0046d27d1c6c18c6fb0cd0ecd846ac70,Fakerean
216,046310003be5fcab0660585962b6f8ed,Fakerean
216,0823ce06addca289ec3a64b485e4126c,Fakerean
216,0786ec72f6b898837d6aba0305bd6604,Fakerean
216,0477385adc9fde2b84c76bc1230b2bbd,Fakerean
216,056d63d96a1301cf41a65ec2cd4900d8,Fakerean
216,04806adc725f42b22377c382e7f990fa,Fakerean
216,07807f433470887149109187d96d68c0,Fakerean
216,03a5680497e4445646a22900a76058d0,Fakerean
216,048c3f61224c4e48f0d4a4a15893df9e,Fakerean
216,004283f80e44937d4d593929f1c60683,Fakerean
216,013b34c040816a9a1ffa28c303174d68,Fakerean
216,089370eb354ef5adbbadbc2d2f04b15a,Fakerean
216,0351fa37fb772961216a63dc7f75841b,Fakerean
216,04173cf7a6fd230b85a7ab29cfe14c23,Fakerean
216,00bca831fcfb8b3936348ae4fdb9a465,Fakerean
216,0717e32525f1c84c32664e992f13e788,Fakerean
221,00e2afcb503944144a72baecfc538aee,Fakerean
221,0348df6f93be6d6cd7e253228713b3df,Fakerean
221,03a9800b69f81e3e4bfe798eb032bbc1,Fakerean
221,01c0a9ae8f8c41d5f740b127b58f5ded,Fakerean
221,03e9b1c50e145a40347155ec431e6dce,Fakerean
221,0683c1ab47984ff178f2c819701ffb0b,Fakerean
221,00f662d334e5121ffc50335c681d6d5b,Fakerean
221,06d5229edf3a43b9edb67d57d13c1109,Fakerean
221,08926598a1a4bad85c1793f9cae99655,Fakerean
221,047dcf3e2a53367037fc5e71b880d617,Fakerean
221,00f5c1f56191500cc1f1ef5a6e0c4f9e,Fakerean
221,0500543c0d9aae9b99b172c36fb9982b,Fakerean
221,016a42fa4bef5611223db7ef1467180d,Fakerean
221,002abd710f5299afd411167b0d3ba4e7,Fakerean
221,0332759fd071b6eec42246ec86bdd09f,Fakerean
221,083360ef1db079b1b9b1de1ba4749f13,Fakerean
221,00fa5020e21fc76abc4984f87e5b0ab0,Fakerean
221,0683bffb677c98937f72e4d2a83ed231,Fakerean
221,04ab4125dc6c0855518760a0fc5cc63e,Fakerean
221,047402ec24ed34250368c7ebeef3439e,Fakerean
221,08aacfe5df14c42221596432b62ff4b0,Fakerean
221,0024236d4c1c566d1e04db52a3b4a1d0,Fakerean
221,007dccde010e8ec35ea1a598a1b8ea60,Fakerean
221,06d270372f96cb495acfa9b572874a08,Fakerean
221,044cab1de09e15024f7afdcb2709f112,Fakerean
221,0226fb7a466f20bb99537192fabf8fc6,Fakerean
221,001e61a93f5e540f2f6c7ba89cfd0f73,Fakerean
221,02b749b856ad6d9ca0648b7948385875,Fakerean
221,0005f5bdae46ea2d6d502b04fd2d0d5f,Fakerean
221,0840132d7e3c3b72ee41959b9d59b284,Fakerean
221,00a44c1e2e3bb58e2644b5f3c3384dba,Fakerean
221,07a55c79dc8fc0e78681b4a2050b4f04,Fakerean
221,04308a45c5543bc328fb31e50c4e400c,Fakerean
221,0433affd7059cb1ac8d27bca4c4032bf,Fakerean
221,024633a2e75c3d1d8aeb2d6a07a09a93,Fakerean
221,01cfccecb2405626d1f8ef4079d2a7e3,Fakerean
221,061f51a301f2e1f6212b9b0d9937ad47,Fakerean
221,00ec47343c94a59329f31d5680aaf21a,Fakerean
221,00abc972ee36e733f80de6f9e7ea7c86,Fakerean
221,0432e1f0171c0e2f26b02df497ee1c72,Fakerean
221,02facc1896794f0684c3494dee954a4c,Fakerean
221,00c9edb1891387e614077c33f8402537,Fakerean
221,00a6163bad908d7f396e3c13a989bfd4,Fakerean
221,0835fec863d799ac420891a6911f7e76,Fakerean
221,05bc7cb211f2aec39c34a9034bbf6c06,Fakerean
221,01d5e390de5c0eee42b7b8c96b15702e,Fakerean
221,002f6cc8f5548b0cb7f9f0fa97e235a7,Fakerean
221,054ef4cd781c1f7fda634cdb580e4ba4,Fakerean
221,03ae0b0be81dcc4fc0fc01f0a4904345,Fakerean
221,07af1d8941c0df9694195ef0e70b255d,Fakerean
221,00ecd9ba6b704794284eb34ff5510ec2,Fakerean
221,089ccf64b3318c108b79529a5651834d,Fakerean
221,07671c6d0d1598a2b9dfbf0df653ccf8,Fakerean
221,001872cc4aa82c01cb861b3b55c5129a,Fakerean
221,00d8021719adea3b056cae12c3977fd3,Fakerean
221,017c05bd7c6a1e4781a61e621b4fb683,Fakerean
221,01e051b6fde489b299314987ac1e5cdf,Fakerean
221,065891ef36eaa9690c32a6694949e93b,Fakerean
221,00f6854badfdd6bfbd308f7be2058b77,Fakerean
221,07686753aa7ff0a869b5f80f296e8aea,Fakerean
221,00dd7c9704dd360abd23ba1365a1c125,Fakerean
221,07cccf817d23adaf6c34e3d48d6745a4,Fakerean
221,066f0ae8bdf70690d928f44bb9f7d19f,Fakerean
221,00788ebce64ff907666615dbfa93655d,Fakerean
221,0805e92a41591db8f3baa8d3ed8e733d,Fakerean
221,009c96e851375e6807d39a40734350ba,Fakerean
221,06e4318ac16a1dbcf3f70b3ad84a46c4,Fakerean
230,03f4c9135ff35aa0f0e2045c10220df5,Agent.FYI
230,00a6fb4c9c3a7894b7d43c32c5a223b3,Agent.FYI
230,0063cc17bb367ec42d48f18c0808a959,Agent.FYI
230,00398a7dc12d49b8334b70b1046a42a4,Agent.FYI
230,005cd476ceb174041dd5b08b5fc9decb,Agent.FYI
230,00443069b59f9b9682cf044dcbd498c7,Agent.FYI
230,009e7574b74d409c82bed74eb41f1c78,Agent.FYI
230,00cf6e383686157875e53d2b9e9a02d6,Agent.FYI
230,003bded45dab5ee1d20452b8be13af5f,Agent.FYI
230,0621339939e5ca96f252edc667afb011,Agent.FYI
230,00378c5138b486b5c87bbc8ea84ec772,Agent.FYI
230,04ab49ff11ec27160f5c11a1950cf5b3,Agent.FYI
230,00275a24e433a32333315022c5e1b520,Agent.FYI
230,00324fff958d965a3a462a9775cc57ed,Agent.FYI
230,009388e1d6277e410fab47fcc86bb0fd,Agent.FYI
230,000a1342fec96ebc38965897331dbcdb,Agent.FYI
230,0809042c8e6aca427f9da89d15c7894f,Agent.FYI
230,00114e0ef55de234f9bdfa45060a9284,Agent.FYI
230,010756720a66bc2a23556490ada3e113,Agent.FYI
230,0061dbcfbdcf90168b72677b1508e02a,Agent.FYI
230,0533ae9f1bb440e5e84d8c387deac487,Agent.FYI
230,06371f78435d597efefb4319e03019f4,Agent.FYI
230,00cf669fa23870981063632c498a9ba8,Agent.FYI
230,00679e84b63d3dc1ba3327fbb6f0dfac,Agent.FYI
230,00dbb8842d5ed0fbf1865e08c5804e40,Agent.FYI
230,00361329f1a79890d0dc31263502cf56,Agent.FYI
230,02d1ce911d005a360f343aded5ac08ad,Agent.FYI
230,0062f690474f1e425ec700dc9074f7bb,Agent.FYI
230,06ea9cf93e54b6f0b9ee634c37261898,Agent.FYI
230,069569bee259a61f6628be917f77913f,Agent.FYI
230,0088ec78f2ab6a71a542621d65001ed2,Agent.FYI
230,00a560f18377259842e32bd1fefa55ea,Agent.FYI
230,00fa85c50b6e7c0cfc05fa041fc437ef,Agent.FYI
230,066c9f91a8c179a23e4e579a9333e095,Agent.FYI
230,0077aca3c32ee5bdbdf77f4c3c6f0f0c,Agent.FYI
230,03066049300cfaa40fc5342990193931,Agent.FYI
230,008b08513b7f560406cacdb0d05bc03a,Agent.FYI
230,001057ff216f82ad939c0a520711b093,Agent.FYI
230,006e3bce4dc1af6bb30a9b1ea6f1ef25,Agent.FYI
230,00f7a755890483dfeb769224ad770800,Agent.FYI
230,0054971b8d88031a7f30c6fbc9a2552d,Agent.FYI
230,00b4f405f21d5aad547558a44191df29,Agent.FYI
230,0002c75d65724084ec4e30695248f44b,Agent.FYI
230,009dd03a0e59d5d94cf5a787c1ee3017,Agent.FYI
230,07310a8e5541a217284dd9ba48f99721,Agent.FYI
230,00221d9f4bfd530abc23314c7b4dd556,Agent.FYI
230,00cffb685543a7438efe9aaa363cf058,Agent.FYI
230,001c3641fcc9e6b9351f7b4c146544c4,Agent.FYI
230,01c8b52528ae83c8bb11f48e1aadb375,Agent.FYI
230,0003ae2d9a0236947a5f1bf87b9ecbac,Agent.FYI
230,02a15bdb518cf94b5f02c3b977bda0ec,Agent.FYI
230,00888b2aacc3e966b9d6e110fa839a9f,Agent.FYI
230,00e736cbf0e8d0a26aef9728cb956546,Agent.FYI
230,088c0581b722d2b2c25a61f21a19669c,Agent.FYI
230,0090be6dcd06d9ce3e6df63db340c754,Agent.FYI
230,006f68174627fbd86f42fcf1128f142b,Agent.FYI
230,05b46e88a0ed476f5951613f8f0095f7,Agent.FYI
230,00e48bafce20c60339c96b59ae254bf6,Agent.FYI
230,004a05b0bada6203e6db3a9ee1215fca,Agent.FYI
230,00437f29168dfaff92c46368e278f38a,Agent.FYI
230,0838c0449c2974662e35b2197d34c1d6,Agent.FYI
230,0827f456b46c9d99a218eefcc8a4069d,Agent.FYI
230,043f3ff6a59bfba092f4a3780329923a,Agent.FYI
230,0095a73b6d04a452e6956e455d3b3229,Agent.FYI
230,00540ad7a094f61a4d73ef5fc2e44b1b,Agent.FYI
230,00c3e82db0235e88b1501755201a845c,Agent.FYI
230,008778ef91e3f946dd2fba333f35e262,Agent.FYI
230,00d757d6e25c1e0cf6278cc3bbedb2e4,Agent.FYI
230,00fbc5c7271260dc0fa407c797d60099,Agent.FYI
230,05136f2bbee69dc20948c6ba7f18a87f,Agent.FYI
230,004dddc6ee18a44a5f67e8bbd6a54205,Agent.FYI
230,0086e58fbad1a882624ffefd025dee1e,Agent.FYI
230,08577c9735d6f918a0239544067be762,Agent.FYI
230,008c1911f9d6c048d6aca6ccb8cca2db,Agent.FYI
230,006f1f7413ccb99e090ec9a51c312f1e,Agent.FYI
230,07e7a5ae8d2f90be315fede789087980,Agent.FYI
230,0093ef5545cb90af815f1c89e0ac4dcc,Agent.FYI
230,08040557c801fa10090b88b0ec495dd0,Agent.FYI
230,07e549eae0812fc67eac21204b0bf60a,Agent.FYI
230,00876e7b3409f18946c2988403af54dd,Agent.FYI
230,007c939257540cf9e48df2b04c16b031,Agent.FYI
230,0339e182a5c9ab81aa5dfb8ad4aedda6,Agent.FYI
230,00bd1a12d592bdca96cdb6421c17922a,Agent.FYI
230,04a8166dac291ecc0261653a939f6c2f,Agent.FYI
230,00ef1fdf9c6bc4658b6e1549e1fa9dcd,Agent.FYI
230,00268a4b1b1449a0e823fdd24986660a,Agent.FYI
230,0050d50c12a61ba4d96af715e43cc063,Agent.FYI
230,054383104436f3b1abe16bb715121522,Agent.FYI
230,04814e5b6598cd20307630b1b91b6854,Agent.FYI
230,0045a824dc491a2569fd1564140522c6,Agent.FYI
230,00968cfd33eb8c256621a157b30299ef,Agent.FYI
230,002bb62e80912094ff9835005d904ce1,Agent.FYI
230,003b6c6452b02e5575c101557032f8b8,Agent.FYI
230,04a347372f8a3c2514a5384712e5141e,Agent.FYI
230,01c72839f7d204522434a45c3ccde772,Agent.FYI
230,00f5285b68de425a6b1277d5ad64f39f,Agent.FYI
230,00171846b91a5e0410557406098d77a4,Agent.FYI
230,0691dbe03fbb31ae8dc308b0b81604b6,Agent.FYI
230,0063788f02dcb30cf68c44e31023edc5,Agent.FYI
230,00754b48e063e4c467d05eb72c68045b,Agent.FYI
230,00d2cd2b9c97b5208ee023118ca80976,Agent.FYI
230,00dff301afdcb75efcffcfc58a23e0b4,Agent.FYI
230,047115e9fafecf8786d799ac488060ec,Agent.FYI
230,00d825ef0677eb321f654d86555d5cb9,Agent.FYI
230,0598367e253bda7af9373dc911dc7e75,Agent.FYI
230,00dc86da42fd3bda3ae937eb871de9c9,Agent.FYI
230,05933a4eb343254cdddcf8a05da00c67,Agent.FYI
230,07903850d930c6e99b412681d7f410e6,Agent.FYI
230,0084663b6f727410852fff06b584910d,Agent.FYI
230,00af28cf9b2debc8cf51523cf8f5b91b,Agent.FYI
230,009b99019a5ea75ba61c1710aa169283,Agent.FYI
230,039107be5aa223a3331b3d45fe2bc839,Agent.FYI
230,00930fe76790b9738a3c574e84707f41,Agent.FYI
232,00b7419d6e37cc73531a9354d6de8910,Lolyda.AA3
232,00904c80ca25c6aa2a041dd260486d56,Lolyda.AA3
232,00597f18fd90baa3a4c7b7eb837fd7f7,Lolyda.AA3
232,00ef91c2ba2e61d27434cb65d78b9d7b,Lolyda.AA3
232,002d0d4813f1e36134b670996a640bc5,Lolyda.AA3
232,0023fef0347db6a0d1ac6804bb9fb51c,Lolyda.AA3
232,00e73d91cc629dfdccc66c8c699b9033,Lolyda.AA3
232,00ea391ebd6c7afb6c7da67c2851970f,Lolyda.AA3
232,00c0dc9e612962fbb1daee32b3529d9d,Lolyda.AA3
232,00ec19bbc3f669a8aaabfb203be72d9e,Lolyda.AA3
232,0091c7d8bfe58846904de051c71439ae,Lolyda.AA3
232,001e7c85342bb7cb6b55de3bb874e3a1,Lolyda.AA3
232,00f760c72afb7183d9544c09b29abac8,Lolyda.AA3
232,002393ed3b19333292074f99cc402c69,Lolyda.AA3
232,005b438811c6551f1010829646a32918,Lolyda.AA3
232,00cb9c74fca4562613aa88ebd0519bd1,Lolyda.AA3
232,0040b51a3c0fc7c01a877ad6ef130643,Lolyda.AA3
232,00df69296381eb041ce6054d127a8c35,Lolyda.AA3
232,00e7521624fce837f1bc1d820a628ced,Lolyda.AA3
232,0080e7f7435609fd07b185bd5400c898,Lolyda.AA3
232,00a5579558adce01b92c6a07a47774f4,Lolyda.AA3
232,00b8ca5ab154feace87272fad674a621,Lolyda.AA3
232,005402433f609ef9615c1ffc4c43d63b,Lolyda.AA3
232,00b9538e6b1043351903b42359aed1e4,Lolyda.AA3
232,0094f26805d6980340f9ce3cc151e717,Lolyda.AA3
232,00e8d79251238c60d5d194bd32b28f0a,Lolyda.AA3
232,00537c5affcabe5d1aa6313a55c87b77,Lolyda.AA3
232,00a48575a427421077c2f6ad7a958b3e,Lolyda.AA3
232,0023a5049b14342d2e3235c2eb2d35f4,Lolyda.AA3
232,00463a4779eb7a41114d25f06ba971ec,Lolyda.AA3
232,00a2ce83230740bc0505f1671d9e1aec,Lolyda.AA3
232,0051bd93736a497110338f644d19aabb,Lolyda.AA3
232,00df632f4d455cebb677c74134afa2bd,Lolyda.AA3
232,00bc84ea021fe29477025e758ef7f29d,Lolyda.AA3
232,0044cd044df6d346da4811a6b03943ea,Lolyda.AA3
232,00a40fd56f0fed33286368fc0fc36d9a,Lolyda.AA3
232,008fcc7b827160762cd7fce7808cf8cb,Lolyda.AA3
232,00b1084a43db6eea65243c594ace710a,Lolyda.AA3
232,00057a7620f327d90d1313c1f2198057,Lolyda.AA3
232,00ae5ad69ae82fa65845979200030cef,Lolyda.AA3
232,007618e8258e26e2d301db7f58271ff1,Lolyda.AA3
232,00f2b47c5bbe0382eccf4c4527531c16,Lolyda.AA3
232,00853353734749ab8a58d1bffd2c388f,Lolyda.AA3
232,00029d5e88b8ae1e36f1bb8e9611a0a4,Lolyda.AA3
232,00af7e9bf6b3c68be9327f48f67961da,Lolyda.AA3
232,00f708b76b34e121285962d4c15a705d,Lolyda.AA3
232,0000e9e308602c527947e76b5b7578dd,Lolyda.AA3
232,00310a3f0c8044a775bc30bcbf2a2705,Lolyda.AA3
232,00a3f6aea452b9f1870f8f055346f173,Lolyda.AA3
232,00830f7b318bc4f653ef4c8b4d8aa86b,Lolyda.AA3
232,0017120be191499ba3069e84545703ad,Lolyda.AA3
232,002a394cc70cce089bf8a6ade77946b3,Lolyda.AA3
232,00cd1ac399b8f42477ff534947f4d66b,Lolyda.AA3
232,00dfa3220ed2cce3ee6f8ed3fcff9929,Lolyda.AA3
232,0038e74cba5cf1d5e93e2456275f9181,Lolyda.AA3
232,00ad0de6958952bb7060ce0a105ece6b,Lolyda.AA3
232,005e607b952e6e92994f9a3d30aa7155,Lolyda.AA3
232,00552afd776e8ae92b2186688a8f444c,Lolyda.AA3
232,00f117bb982e2f6f4117dff2d25170be,Lolyda.AA3
232,003c1486a06829779c8547d773701059,Lolyda.AA3
232,00a48e6d8074efd6c419fda12acf035c,Lolyda.AA3
232,007fcd61fe0ce4f02a7d96ddb17c57ea,Lolyda.AA3
232,0074d9cbef77f558dc761662089de8e2,Lolyda.AA3
232,001ab49290ad9b81b115fa933c3efc99,Lolyda.AA3
232,00dde75fd7c98cc9cc67c0708fd94eaf,Lolyda.AA3
232,004da99437f882413eddf5be7363b57d,Lolyda.AA3
232,0082d2ac162488719aa11f67a6fe717c,Lolyda.AA3
232,00847f194a96ace79eedd3a1737c070b,Lolyda.AA3
232,0085eba5b234d3df41b49c67382e1669,Lolyda.AA3
232,001abfa478286033b913ea1cc8412e2b,Lolyda.AA3
232,008d378867463e92da2dd16435351127,Lolyda.AA3
232,00b8820de8950b41a75a1b2a964bd132,Lolyda.AA3
232,00e59571a2b251d366355ab55657c621,Lolyda.AA3
232,00c4e0505d3bbf08545d3f30b4d38014,Lolyda.AA3
232,0079dde6f43c73cc5fb21dae0a07aa62,Lolyda.AA3
232,00266a037246b6fc0460eae1b4bd126f,Lolyda.AA3
232,00855c11a4229db61862def2dc01eec1,Lolyda.AA3
232,00897e4d046d4f69edc97fde33d8c9ca,Lolyda.AA3
232,00fb657e07aa48cbc9d9a456199d6ed4,Lolyda.AA3
232,00f8ada4d91b32401b8928ea2cf012dc,Lolyda.AA3
232,007a926e49efb5b943b49f874cf6479b,Lolyda.AA3
232,00078d870e6827c11adf57cf5353e4b9,Lolyda.AA3
232,00feeb1b4b77a02041a134eddaf505a5,Lolyda.AA3
232,00e1e7804975da1a6558309c5b834caa,Lolyda.AA3
232,00ea1e902143e53680ca31cbcd6e4a62,Lolyda.AA3
232,008b81e82e63dcc207781647d0b82780,Lolyda.AA3
232,001cafb3bc2211571be74c3d21a28c25,Lolyda.AA3
232,0050ccade8d8f432e10c852a8f60a4f5,Lolyda.AA3
232,0052aa9cd42e7e0dc613d186b95ccd25,Lolyda.AA3
232,004d98785679fa5fc7c014f7860f7ca1,Lolyda.AA3
232,0034e692f76896ec86f3a74eb4ea372f,Lolyda.AA3
232,00419600c9ab8881a1395fdb19a706a9,Lolyda.AA3
232,00710d289d0cab823bc6b6d3cc5b2c24,Lolyda.AA3
232,00fc1071ef3d840e6930b44192f59754,Lolyda.AA3
232,00ef13c3afde32a3695ad64bcc72acd9,Lolyda.AA3
232,00360976c2d2eb320521231091f42113,Lolyda.AA3
232,00d93fa05b094a43809ea93f401aa2ca,Lolyda.AA3
232,00d1b90f4f6c89458c940357d880291a,Lolyda.AA3
232,00bbe7a1c0b04366bf421dbd8bf3fedf,Lolyda.AA3
232,00676620667992a6bfdfbde7e25fe29b,Lolyda.AA3
232,00b100f1399bea72cb7f43973011c6fe,Lolyda.AA3
232,00fa2defc92b82ad4dba56a63a068562,Lolyda.AA3
232,00754f9aed46f7993cefde3d0549e111,Lolyda.AA3
232,002120188c84951a2c18606ba982aa9a,Lolyda.AA3
232,00fa6ac1f020b682da7033b5f1b1611c,Lolyda.AA3
232,005174b53b4a8e805ec0fe0bc884622d,Lolyda.AA3
232,0072f24686a884b9aab5ab23736415dd,Lolyda.AA3
232,00e631fdf3851c31146e4de1ace2f1c6,Lolyda.AA3
232,00b5a64976897c6566783cfb1861d53b,Lolyda.AA3
232,006a587bac9ef26cda535f89d423315b,Lolyda.AA3
232,000e2eef7f21958f255415f53321cbfd,Lolyda.AA3
232,0063684710d6d0d12794021060153af0,Lolyda.AA3
232,00f2b0d9ecc4638166b693d1c3757c2e,Lolyda.AA3
232,00ec5e0f66ede731998c16b9dd21f400,Lolyda.AA3
232,0014c2acbc4b6d738dbb6274f2825f8d,Lolyda.AA3
232,00eec5379f57a202a0b3beeae19504ed,Lolyda.AA3
232,0088addc3933d2143678286f0ade6630,Lolyda.AA3
232,002ae5d8055327c0ffb1ec6a58606670,Lolyda.AA3
232,006c9c63c5f8b888d72874d798f66f3c,Lolyda.AA3
232,006d5db80355de24e7e02308aa748526,Lolyda.AA3
232,001fb62249f20f9694f2355de8e346de,Lolyda.AA3
268,07193c0ce7e18dba6ead85ec04e6c43e,Allaple.A
268,04ac858cdde0fc29362bef912e05ef0a,Allaple.A
268,0068b354892fceba79d398bb4312939a,Allaple.A
268,04485adabb086e3fbad88bc48932ef08,Allaple.A
268,0307d7319d27ccb0b03a52a8ef94acc9,Allaple.A
268,07d9bc3cb4546e6070aa45a23294f625,Allaple.A
268,019461353579dbbb5abb79f8ae9fe57d,Allaple.A
268,0686aaab1f6301179558da3dbe4414d4,Allaple.A
268,06a3527e809d816b0afa7f9e2578641f,Allaple.A
268,0363efe0a34a8d26d9811e424893b755,Allaple.A
268,031b57030acdc994195f161d04dd890a,Allaple.A
268,0744f04a381269126a3af0192bf7fd8e,Allaple.A
268,033cc8cdf53eee58d6931da10bd6653e,Allaple.A
268,076484874bfebcedcbef790067e46e96,Allaple.A
268,0687f8045482e472fbced5671e854fee,Allaple.A
268,0085687f33644dfaa4300dce25c468b3,Allaple.A
268,042c41f623fc5c10d8a2a1a7734de3cc,Allaple.A
268,0514461b33578b35131aca8840df0b45,Allaple.A
268,0550343d1dbe0937bf9ee998d6548ed0,Allaple.A
268,0131c242741a40ea432f983b684a5807,Allaple.A
268,05696fac85fc20aacdb8d19fd8430756,Allaple.A
268,00e7bc939ce3e519b094442fa490a6c2,Allaple.A
268,06375260b643f9eba89bb9c418d4ce63,Allaple.A
268,0022832584ae2821b1a3a650192c462c,Allaple.A
268,0387addc464ba39e363364bbcecc2c0d,Allaple.A
268,0062fef78a6d7a4f472b569056f1af97,Allaple.A
268,0091d8c8abec0163c94087ff5ac0e73d,Allaple.A
268,06b954ba2ef891fb5f2d8077fb2aa6c4,Allaple.A
268,04381015866cdffcacb92187fb2f9503,Allaple.A
268,07700259d4b2293a5ff6fa31ca353b7b,Allaple.A
268,01ebf6db4f3066c90c568e269daa6cd0,Allaple.A
268,04603bedbdd6bbddf7571eb169b73086,Allaple.A
268,0654f09be5450a55ef1f407c2a043ca9,Allaple.A
268,031c729684883b662b0f4b3f80ee0a9e,Allaple.A
268,039b27bbdd8d4e2990e34a05f9db41c5,Allaple.A
268,066b6a321013f974ada78018c7be5c13,Allaple.A
268,067ac41854a1263765db0e46d2093273,Allaple.A
268,045a92aed80bb03f72b647b254427a1e,Allaple.A
268,04327effdadb642a286a4400ea58e3cc,Allaple.A
268,08838b554a87b2275fced15c58165df4,Allaple.A
268,0025c917d3eef0428f92736bab0e6b9a,Allaple.A
268,01b6e589c256c6df40765328da6c4e4a,Allaple.A
268,01f6b456aef31f99dfc70e61a41ec9fe,Allaple.A
268,014fe33c57c1c1a98fd019bf950cb6dc,Allaple.A
268,01cd46f75d91b03d03187c4d09153227,Allaple.A
268,0175686820aa39f4d79e0ceb80b7eb23,Allaple.A
268,070766d680394ab620079517fbd3df0d,Allaple.A
268,0008c498cad7f1498b301fbe24bf4954,Allaple.A
268,0487c790da817a736da87c08514fb3f5,Allaple.A
268,05462de239e3c6f09474b4642ec6de28,Allaple.A
268,00ca5715ed68194b5dca1b0eb844f0c9,Allaple.A
268,08a9e4a7ec083d242b226a21d56165b7,Allaple.A
268,059a63696f601463e097e4c5766bec71,Allaple.A
268,06c040c8756b83632fa0628196e78aec,Allaple.A
268,0115562c59d6a59d99ff443cce89cab1,Allaple.A
268,019e82ee6c71542075510bd765b6f148,Allaple.A
268,06200789a0651072d0477e45cfc75126,Allaple.A
268,019017e5811d17ed1e5bc3273e6bae68,Allaple.A
268,042f59eb5e2e16802e047fb03a8c99ab,Allaple.A
268,001e981b0162550208406db2ddc2ace3,Allaple.A
268,008b92498eb93c981e20f9dc31cdb6f8,Allaple.A
268,03bfb9683d4be7b702cecac7cd1ea03d,Allaple.A
268,0309a934f0a5e5d685b2f6649ade21a0,Allaple.A
268,00827e65cd49b9c475ac6e2ba5e0308f,Allaple.A
268,019b8c4982e4d44d99c378ca42a7f77c,Allaple.A
268,07ba987ce1228e40586a6d5f6b3f6cc3,Allaple.A
268,01c4eb7044820fdf31d6de7fc597353f,Allaple.A
268,03c017fc208ea1489f4407d7afc5fb05,Allaple.A
268,0162a21cdc24441856f946ddf5c249e3,Allaple.A
268,0099396d312b02a658a15dd554321199,Allaple.A
268,001eba2fccd9e31131a612e14e79099c,Allaple.A
268,06d3601663d600a3d920146f2d9f38d7,Allaple.A
268,051bfc85b281387202cb79aa2a4a059a,Allaple.A
268,03805850f8514402f34e328c45854917,Allaple.A
268,0199fdda15eb40215aa552d0f8801154,Allaple.A
268,0504e04e6470b5ef0dd7a69439a67992,Allaple.A
268,0065bd0e8ceadbf06289cab70ce05162,Allaple.A
268,05b0134b3e3bd60bb359875d8d3478ab,Allaple.A
268,006d26b5f205639ff292b97e7de4b2ad,Allaple.A
268,03eec89a567b67c3fc62d7ae85ec92aa,Allaple.A
268,0379d8c5fe82c7b903e06d7910ff67ba,Allaple.A
268,056fcffad6854c9a3e44ccbf6087c2ee,Allaple.A
268,047f2bbfa33ef0fae8f0ea147bda4930,Allaple.A
268,044fe21597d5a0adb28958a31bdcfb85,Allaple.A
268,072cf74451c75cb637c9076f5b82ed2d,Allaple.A
268,077f5e15ce1c76a3c327fa4c172a5b7b,Allaple.A
268,00954aa82303228c7a498b2ce7ec50fe,Allaple.A
268,000aab4fed7547f0e32d5b21148c9a9d,Allaple.A
268,07344f7af2990a51c11846453e444a9f,Allaple.A
268,011cbb51af7c5c9560cb3f6c49e250be,Allaple.A
268,076d7abd9c432edd4efa25d17c45cbf8,Allaple.A
268,00bae097534ace32d44d892151a6f1f4,Allaple.A
268,052b6268f23992b3e3c2f0c284064f3b,Allaple.A
268,006129d5486e51bfc711eafb1e3997f2,Allaple.A
268,033de777abf14f366fa6df2f81e187cb,Allaple.A
268,0070de0385ff9f088ab1b9c2e1a63c94,Allaple.A
268,05a317f588fe77fcffdcd85525a2bc60,Allaple.A
268,049f93d97a77349ed236e45a3ca065ca,Allaple.A
268,00b52988053860ae04292b2a7151ed2e,Allaple.A
268,037756a1848010b5b1b74450d019ee9c,Allaple.A
268,065383d72985d9e695bea80cf5943881,Allaple.A
268,089f082bfa666ae3d235903b79a36828,Allaple.A
268,008799138dd73771d6495f0ca76e9cfc,Allaple.A
268,05cbfbdd51dc16bd17016f9049da3ef0,Allaple.A
268,0823a48da41f00e06e82680299568d4d,Allaple.A
268,03cb979af0ff5559f10b1ba714aa3743,Allaple.A
268,03cff403087ab962f365ea18c647d6a1,Allaple.A
268,064982ff9ca3471183ad9929ef6eb84f,Allaple.A
268,055d7185445ddc1627e4353684395a2a,Allaple.A
268,055f1c1e20c60ce1bab59a993e4960f6,Allaple.A
268,08701f4aafb72d15738eabb038b31474,Allaple.A
268,032f261f71d29a5433bd1453b336014c,Allaple.A
268,03efc0c21da1eab6f89e7ad1f197d8ec,Allaple.A
268,078031318312261a7733b4a0bd708459,Allaple.A
268,0325f187b34c3b64655b24e68417245b,Allaple.A
268,055c970e968a856239294debbe2498d2,Allaple.A
268,051491341e24c7500bfce6ab58269c50,Allaple.A
268,03bf4829efd16390bc6158815c3463ed,Allaple.A
268,03e77bc5172029b04e9082a89cda55fe,Allaple.A
268,04dcaf42d14fe8c84dbef7ec3fb1d0d4,Allaple.A
268,05e9f76e9f70c7214ed506fa14640149,Allaple.A
268,089fbd014143a671691a5605d3fec7d0,Allaple.A
268,033b7455c666a6e88e41a1869f6d8efa,Allaple.A
268,044f9bc0d5480d0cb795eb85fcf43405,Allaple.A
268,07ddb98c980fa30dbaf8d2f0848c3ee8,Allaple.A
268,0038bcd98e8d969d09ece22e7b03189a,Allaple.A
268,044b77a19c15a43eaa584da99543a91e,Allaple.A
268,0854da4185614b2b05fbca6812181564,Allaple.A
268,018e22af4cc8efd1db14178028182776,Allaple.A
268,06b5fd18907278c09f42de0929ec7dd8,Allaple.A
268,04f396a80abc269dc78ca6d835ebf5d8,Allaple.A
268,039a1574a7364b1bd1dfe08b5b7ce0b5,Allaple.A
268,0059ac96637f2a2449dbe97e16f5491e,Allaple.A
268,0041e346ee2c9cac3e5886c5851a459c,Allaple.A
268,0780d0cfd0569aec3487f615574e8113,Allaple.A
268,03482bc42988ec07052197793d50f5c9,Allaple.A
268,002f938b47b5b0c5394ff66173d84044,Allaple.A
268,05a360faab23b805967430f4056b21d9,Allaple.A
268,06e80fcb63f7e9cfd684a6a174c317b7,Allaple.A
268,06ad8c5cfb26f3cf89a87acbe950f169,Allaple.A
268,01e0a097248024b1fcac4a9152529313,Allaple.A
268,033675c8d4bd1bf04ad62c02f2fcee30,Allaple.A
268,077aafb3cbd4545298eadc28ba55ba15,Allaple.A
268,057453c8c1a6bf14348a549db3f85ec8,Allaple.A
268,07c6d194ce46250812ca209a1370db5f,Allaple.A
268,044597b0149353b96e4064792d9b1ad7,Allaple.A
268,067fc4dc8bf7433a76af25cbe1af1fd3,Allaple.A
268,00f70e2c3c2e9e67e7ae8a1a602df776,Allaple.A
268,0329feb2c18ac85889c78c38cfece24b,Allaple.A
268,04ebe79706bb5860444144fca0ec4776,Allaple.A
268,076704f7b895be13affc83fa53ec75cb,Allaple.A
268,069caa04461094a68cd9ded0fe59625b,Allaple.A
268,038f126fa7f3db3d92bf240f07ec8985,Allaple.A
268,0679228bde7c45485d0a3ef8aaf15655,Allaple.A
268,084ea2171e5094ad53148aa1bd53362f,Allaple.A
268,03795236d04560164a1c329e4f856310,Allaple.A
268,0647af7051835992ba21f79c43649a1b,Allaple.A
268,069dd912683dae6f5254aee0823ef753,Allaple.A
268,019a8004869a361f24e0f43d73697cee,Allaple.A
268,015b13bdaeb70b3ac8b9b0ee8040bc09,Allaple.A
268,01a13c708389c274ebb0c88ff072dc85,Allaple.A
268,082e94df3d2a5afc561368d77319b486,Allaple.A
268,03d8ff18339712ae91e61d29782c8a5f,Allaple.A
268,00614cb972914ff0d47ba6712a1dd602,Allaple.A
268,017db2c5c8b789fc192643cda8b72a9d,Allaple.A
268,05af5fa5e0c4e6d918995e34bdaa8c4c,Allaple.A
268,0019bdf17141b102b564a7479f856c42,Allaple.A
268,055bf9e6d76aaea3a2147cb2ef9b7c8d,Allaple.A
268,0165aa05ad68fcb0b47dbe20e16a83e2,Allaple.A
268,006c42d1d6ec837890b22221d4ad9084,Allaple.A
268,00788e93f81cf29b321a7617f46f5a58,Allaple.A
268,059a0761251c8aa7647292ca7997a5ce,Allaple.A
268,03e968c5572ad68bb200aa59cc787211,Allaple.A
268,040778b4f7a5f34d161a2afd653e2ef9,Allaple.A
268,0485fa3be417d6bb335373a2c3733571,Allaple.A
268,06def643d912f13d2601eae6540c5d78,Allaple.A
268,00faedf088d606e2bb7aed6b1a0fa951,Allaple.A
268,03f2961277acdaf331b29f93f430cfdf,Allaple.A
268,049f43eb1e640b8fc633435b01309534,Allaple.A
268,03b9052fcff4ba54db715deda67f7d39,Allaple.A
268,01c696c364965abcd43b75c46965098d,Allaple.A
268,00e2836407a2b18d5892213909232571,Allaple.A
268,01db70eb1ba54f6484cbb7326a22edd6,Allaple.A
268,085d0f47e49589eb70de90396c1e84a8,Allaple.A
268,08766fa8b503439e81849af986d60f8a,Allaple.A
268,04a4188b27da36ff6a6b2afaf1fbdc6d,Allaple.A
268,044c072217d6ee38027f74216dbca239,Allaple.A
268,00d5772fe2a9412a02bcbcf2a4b43c20,Allaple.A
268,01bb571cb40e841d1e081e1f17d7f3e3,Allaple.A
268,01c30ec461f6249af1b7e46b10297401,Allaple.A
268,0397ce883ffa4fd7a4dbc2bb0a81e4c7,Allaple.A
268,04e5ea7a19e2e7c439f28111c20e16b4,Allaple.A
268,07972c3b70c4d1810c988e637e19e52b,Allaple.A
268,069d5e068dcfa99c0035175535f48847,Allaple.A
268,0170e479ba235bb407053197a06fa2a7,Allaple.A
268,0771f4b2be6185193e2e790be9ed1929,Allaple.A
268,05b58239c29944ad1fd85389e5ce275c,Allaple.A
268,087ce79d8bf92562c231235759a8bb29,Allaple.A
268,0852a007579af2d3248d0b7751bdc4c8,Allaple.A
268,056fe17d20cd73eeef84ef8857ac1aa5,Allaple.A
268,0598e4e0be529c34d5c047b48a4141ae,Allaple.A
268,06e1d01d279b46f57974543d299b3feb,Allaple.A
268,03ac6bea3a3df3458eac1c0cc6b1cb30,Allaple.A
268,03d5718ff598c6b10bd9fc73a6cd0912,Allaple.A
268,05283af559c75034851aa0cbcf8079ee,Allaple.A
268,01e80f31a232e2bff89bcae2cc5f6580,Allaple.A
268,00585f0f03751a54c31593c5d9ee04db,Allaple.A
268,0159105338de3795466c13832f256ab7,Allaple.A
268,074add0a73501aace4009c5096c15fb4,Allaple.A
268,04468719f9e8462b7076ba79af0a3440,Allaple.A
268,00325814ac25c20127201c4335e38462,Allaple.A
268,07b30ee19cc7f17c2d6b7534df2a0ab5,Allaple.A
268,00f0dbb4649328ab1ba6c4fac3f8bcb4,Allaple.A
268,0149f5bcec691d4c8c0a12ef3cf99b63,Allaple.A
268,064ce64721fa52504273b6d30b23f53b,Allaple.A
268,08b29c6d34cfc20180b49dcef6e3bc78,Allaple.A
268,0337b8eac602f334faf953bcdacec2d0,Allaple.A
268,048fa738ee78b690b9158baf6bf22d71,Allaple.A
268,0429eb0a42a0c9f5ebeaa52e56c45041,Allaple.A
268,068ea7114b043a76ee60f7d4185d17af,Allaple.A
268,01e9552ca27c5eb5c3dfc35ae8b9b075,Allaple.A
268,06dafe31a7c724878fd92f0448d09807,Allaple.A
268,089c0a436ab88ce9e84da08ea4c78305,Allaple.A
268,04338eca1ac182261f9b523fcb633f5b,Allaple.A
268,037bac73d413c119f2c1dc61c61c08f4,Allaple.A
268,00a15234762b34ac96f3dc7e9f90b523,Allaple.A
268,03ee5895a6b3e385241efe7a4f1fd674,Allaple.A
268,05370ba8e8412d69ed0c17de747ae22a,Allaple.A
268,059544845803b0eeab2ef796ebc6370a,Allaple.A
268,07ee39bef7fc46f4107780b7e2ef509c,Allaple.A
268,01f92ae2622d94d219518aa00f55292e,Allaple.A
268,00379eef8dfbddb734540e44f105b9a9,Allaple.A
268,04c733256717b25de1895919c6efbfd4,Allaple.A
268,084519e379286f6cc3db5e308e9ce620,Allaple.A
268,05762bc4c31873ebd9b57a13de3af12c,Allaple.A
268,034f958b9eba35a868f25c1c9b0b46c7,Allaple.A
268,0722d40218e1c2f0c91e17d7bdcb1ef7,Allaple.A
268,05573dde856d913f18d6a98339f1a5b7,Allaple.A
268,083ba79291544d58f744f62ef6620dab,Allaple.A
268,055fb8ccd07592858fe5c5263aec3d09,Allaple.A
268,059738cc49eae10b87848726db168995,Allaple.A
268,0030c0ead034b21158f2b8a9ae1bb2df,Allaple.A
268,0195364edf6c8d553d671a893f33d4f7,Allaple.A
268,0542ceb5b4145690d27bf339fa50f411,Allaple.A
268,062b0500dc9c63fce5650cfc7c61334b,Allaple.A
268,0650507afa5dc07632d8d12386df4446,Allaple.A
268,045ac8706b8a6d838a819b39d350b69c,Allaple.A
268,002917704ca7f59b6ac016302e870a2e,Allaple.A
268,0732da2a0259c5de64032ae85f90cbd2,Allaple.A
268,01fa485a83fc575af915efa2f24353b8,Allaple.A
268,078b61410925bfe9e173cefd382290fa,Allaple.A
268,082ee0450dfc7a62260bdc9ee4b06f20,Allaple.A
268,0019cae7f205461d7b92ec3b2836ba3d,Allaple.A
268,086e0cf7f49784a6227cfeb19dfb31ac,Allaple.A
268,0373e30899d2641d97f039dcf4ff4f0e,Allaple.A
268,054d1de5c9f3e2187e9ce821e2f2b9cb,Allaple.A
268,00fd4b6331ecfefa3bb54d5dca5a095a,Allaple.A
268,0017dfa5990c7545f7591a153882cdb8,Allaple.A
268,03e48bd2a71e343ead41e790a6bb94cc,Allaple.A
268,08b40c853d5ae9b0d6ac8c451842a224,Allaple.A
268,08193277727cd7ed83bbdc790582dfcb,Allaple.A
268,0423468827630be547ab37f63a1ee1b5,Allaple.A
268,01393c87baa114536b920cb08e143249,Allaple.A
268,0148e84e855411b20a6d916352f1b350,Allaple.A
268,047ca6d221d7611eae13db1dff287239,Allaple.A
268,087294d68ec139d1aae060d7206ea478,Allaple.A
268,06aaef482f230ead6a09733dfe9d5a33,Allaple.A
268,057553a8b21a14cbf32b5f8b8422c20c,Allaple.A
268,0058b632a94a87880a281881694fa888,Allaple.A
268,003bbadabf2a23ad86feb741875726ed,Allaple.A
268,050eab6fd1d62fad4c2e88d118405bb0,Allaple.A
268,019d2a695ac1bba8bda3e53fd98c61d8,Allaple.A
268,01282e66177e4f11a2f2f53f2f6227db,Allaple.A
268,010b412fb4cb26a912d449d6951de15c,Allaple.A
268,03a1ae7f7050e4d9d475a3c022516cc9,Allaple.A
268,01d6f3babbe06eed05fd9e21b77205dd,Allaple.A
268,081669ca686354174462c9103238efa9,Allaple.A
268,04a4aeb804f6c0bfe7fb4b1625e2247f,Allaple.A
268,039cbd0dd33190b740913bf4fb341b8a,Allaple.A
268,053786672934f941247977e017864a6a,Allaple.A
268,010df06ebc1f21266bd8f51e2acef495,Allaple.A
268,05da33db08c677bde598f0f421833fda,Allaple.A
268,01c5f2b20dafe421779efe36c63388a9,Allaple.A
268,07634539f08daf3c97a40bee4f837086,Allaple.A
268,014bd38b517d5fa2c09d1fc635b5f211,Allaple.A
268,07d25abab4c269a0c79e206e40a28808,Allaple.A
268,0767feaa4897e0377328107a21f03bb6,Allaple.A
268,006be542fc2a3897cf431dd209b4317b,Allaple.A
268,003b42599269831dc938ffb1956660b0,Allaple.A
268,00b75f3f5616816174658865d4d8949c,Allaple.A
268,07c9d13cca587ee059728a9ef0aa2f76,Allaple.A
268,01e30586aa57c4f376587143e928644e,Allaple.A
268,0771b1cd7224e3f2e1ab715131ba90dc,Allaple.A
268,017fc50b8b0c9e9ed18cd2d0aac87775,Allaple.A
268,03f86983cef28915f3abfe34762a7408,Allaple.A
268,03f69224ac29af68cc151862248bad3c,Allaple.A
268,069988721e41306d40dfbebf3ada6894,Allaple.A
268,0728c5e5ac816b241672dc0ef83f014f,Allaple.A
268,07e8ac3f09e3c96d5b37831b562a9956,Allaple.A
268,040654c98eb07eaf6096983a57b0b22b,Allaple.A
268,07643cb17d4414d5bf64fb0d428e997b,Allaple.A
268,013860d95a0677e94becf4873284a4d9,Allaple.A
268,050a60ff590dd10863290c0af964b9de,Allaple.A
268,06a5aca7e74e2e8352f5b0cdc9a68256,Allaple.A
268,089fd3335739fc657ae67d9c65512aae,Allaple.A
268,01b3a7f62c281460cf8cc605b48e1e83,Allaple.A
268,065364a1c4943a9963a14e0b4dcf3e6e,Allaple.A
268,0465eb56da406151dca2885731766175,Allaple.A
268,013ed92fd052a05feafa709f2e4dc192,Allaple.A
268,0515ad11b2bce636acb57f8bd2cc4072,Allaple.A
268,04194f120d5f0d1d556d5a99cd3ccbba,Allaple.A
268,00cd01ce8b345a2605760249a9bb9b3f,Allaple.A
268,057d9b485aa1260ea43e1b422e9c6729,Allaple.A
268,0633c5a6ee84bba45cd0df07f86aebe0,Allaple.A
268,00eb054d61c5b7e73878ca1a8a0b07b1,Allaple.A
268,01c5a5c5a662e03e77e8a9b2b3006b1e,Allaple.A
268,088744e8c6cd7a1c9ed9627bdea3803c,Allaple.A
268,015a65f0de321ecc51e5bd8b1625af71,Allaple.A
268,04b3f8e02556b344ccbb8e22b9b3b975,Allaple.A
268,0429ac8def3169244fce8ced8111d5ee,Allaple.A
268,051d401b1cc6697c7723e3aba9e7cac2,Allaple.A
268,08459a21439883fa5f81d2116f77d857,Allaple.A
268,074b464844ca674a1be7ad7b19f0b193,Allaple.A
268,07af7c16afbe7743cfdce83739d1d301,Allaple.A
268,04a81149ee56db02b9353c230adb7d47,Allaple.A
268,002940a11e9f40a17462e8cf0d8a6de7,Allaple.A
268,0433279ee0141ad63b4c1163fe36bfba,Allaple.A
268,01daac619495adc17479e0d033e5534f,Allaple.A
268,050f438ee7a73a2786af9b8ccd295d48,Allaple.A
268,034bbfcbe0ea794a9ecee278d436507a,Allaple.A
268,07d128d376cddcc1ae2efa999dead09d,Allaple.A
268,01b14ae318d45ac8c90fffb7b7629c2b,Allaple.A
268,00b91abbc24ff6e6887626e6436c0317,Allaple.A
268,003d44c96d7ce6446fbb6e46cd679cf7,Allaple.A
268,00f886ae45d95b4494566266240cedb3,Allaple.A
268,04d2f3ce2b6316de288d2c345c28a44b,Allaple.A
268,00e8d98d3ea46d82698c915b7abe663d,Allaple.A
268,01ab064e757f66393a64329fc7954f07,Allaple.A
268,067fb52f35450177d61f1679b9e8afa8,Allaple.A
268,01cd6d5486ab016d585fe96caffa9c3f,Allaple.A
268,015f6be5c786cf09445f7800a8232d5b,Allaple.A
268,00fa692bae31c2684eeff4129bd32edd,Allaple.A
268,04f7916dd3d823021bf93cba3d1a2d75,Allaple.A
268,03448e980d31a91c6f9d983c1a11dae5,Allaple.A
268,07e5373a026154c471190c2e70453d34,Allaple.A
268,08916a66d9acd45aac93bdbda6ee41be,Allaple.A
268,00a2c1dbb4fa40c0cae706d780e34cbf,Allaple.A
268,085e7ed069573e6bd8166c08bff850c7,Allaple.A
268,0064f80fa7575e05096a36e466958a5c,Allaple.A
268,05c50550ac44b0067333a925b60f27be,Allaple.A
268,06435efe087c9360a5c70092845e5e1d,Allaple.A
268,036822ef760ec7751f87a87d006e5a60,Allaple.A
268,015b3df0c07ecb532c8cd6aac491bcc7,Allaple.A
268,0759d6c8d6760aef35e5af0f759d66db,Allaple.A
268,0451bec7119c44d2526c64b41693a89e,Allaple.A
268,03c7b9bff0a2a4bba13839fb4aaea262,Allaple.A
268,0057ed31b31ffbd8b684890d43bc7890,Allaple.A
268,04b2fd3af5579d49ac2d73a9be936fdc,Allaple.A
268,001a1c78fd71242392120186dc230b65,Allaple.A
268,00542f182a5391aebcda24f14a6ebc50,Allaple.A
268,034a678df18a52ccdefa7869069142d6,Allaple.A
268,006397821c4655acba256150accdf1f4,Allaple.A
268,007bb91048342769534185656231340c,Allaple.A
268,084d479b75d1788b2fff535f195f2c66,Allaple.A
268,082ee5f63058c25637c10524fdfa33cc,Allaple.A
268,056f8739f220431a510ebb35af3cd776,Allaple.A
268,007fff80c3d99b3ab352cc7c150ce02b,Allaple.A
268,069492b5d00c728cdb77a31db8c89a7c,Allaple.A
268,0614f8b63ed915edacfa75c9f990c0d9,Allaple.A
268,006a7217f8280b2cff134ec65a04cd96,Allaple.A
268,00a47f96f5def900ee3eecc3ad63bd61,Allaple.A
268,08671e1ce488019f68b94833abb9568e,Allaple.A
268,08040abcd7665628a7eda1c9ebd0cf0a,Allaple.A
268,075d860e2348c5e993714e06c993fe19,Allaple.A
268,079a8bf6073020716fd93b81a2430a1c,Allaple.A
268,0731821eda29f208de4f5e5fbaf23c25,Allaple.A
268,015165bd0445f991408de728a7e2070e,Allaple.A
268,0761ec96aa8d48c54f11897da5d647ca,Allaple.A
268,07e698759b9f8df2d5c8aa66764e54f6,Allaple.A
268,0355fb1022736fa3de07216c08109d81,Allaple.A
268,007b85d45f66894bb03630d120cdfae7,Allaple.A
268,0509982f3730c3a862341730b35e29c0,Allaple.A
268,053fa06edd2716a0129cab96bcd46550,Allaple.A
268,05933ff97bf1658737a37bb113ae56b4,Allaple.A
268,05981cfcd7eacaa4cbd33afcca678bbd,Allaple.A
268,01768c2b6a1c767a9336d5e85d5ec603,Allaple.A
268,006a2856fd392aef7ee99938cf1dc5bb,Allaple.A
268,06028da8dcd748f97bd21c598d094514,Allaple.A
268,01609d395da6353234e0a6db8aeb963e,Allaple.A
268,07e6e4575e7c0e5edae7f5e683a4b230,Allaple.A
268,0447fe567f0ffffa8578a071320325ca,Allaple.A
268,06d9c2ef2b7586f5b8daf09bc6e9f54d,Allaple.A
268,0639bab71fbcec55a095abdeb90afdb1,Allaple.A
268,067b51bdfd83a983acfee6a90772521f,Allaple.A
268,054095f91aaecb1892b1c9268e2c1388,Allaple.A
268,05edaedc90268983d9c8a1ef1f0b59af,Allaple.A
268,0111859f78558ef3dec3d09df9ed5c0d,Allaple.A
268,0796ec1b44192c09b80abe252d6d5162,Allaple.A
268,0735b694a26112476c28bf1af50ac1b9,Allaple.A
268,0700b36321d85afd6529485ebcfbfa2b,Allaple.A
268,00762693e3f9d1781c7afc368b66717a,Allaple.A
268,083dc1126c66947b53cdb89116bac545,Allaple.A
268,05cd398648ccc7afd8ac774817ebb577,Allaple.A
268,0035842f34efb8edb4ddc35b284f8c8b,Allaple.A
268,036fbcdeda66c5aaea93c0d183f80a33,Allaple.A
268,06c32af2e4b7ec7f1ffd76d4a8c8b88f,Allaple.A
268,017d98ac28c67d5a94ab602233ae2728,Allaple.A
268,064c040dbf0bf0c9d28bce0e8914d69e,Allaple.A
268,07791b136906a7aa687aa7664823f1b9,Allaple.A
268,044f9a62f207067a8979f041a6f120c4,Allaple.A
268,00266d0c75eb27d66e08cab080d09fc3,Allaple.A
268,0315ca06d8a13a1cd020d7694a9de6ff,Allaple.A
268,049a1c005330507a32cd85b7048982bc,Allaple.A
268,00694377aa4744646dce09cf30e5b326,Allaple.A
268,083b0ce4824ad75c0b7fe59d46923edb,Allaple.A
268,078968ab8427be44a63758bf3509b219,Allaple.A
268,0845a6073ea671163c9043b92106e56b,Allaple.A
268,0095b5b5f1d56f26afd6dedb81a1f824,Allaple.A
268,06deeb249e56c18bcac84972a8a4fc1e,Allaple.A
268,06862c6339e26fd10259b1a8f05ef2a6,Allaple.A
268,030a0148c480d9163b982446e03ad3ad,Allaple.A
268,06891991e731a927d45d3b58c9f57ccd,Allaple.A
268,0712debe8a49518acef52230355d6255,Allaple.A
268,0029a6d2e3fdbfc945ada07681084c76,Allaple.A
268,00226bbca1eef6044138919ccca10c94,Allaple.A
268,01a0b80bee36cfdd432d4c98994982e2,Allaple.A
268,00d5b8f4700af6c5a96f651c2f7e862c,Allaple.A
268,0116fefc4d0ed2e5098661142657859d,Allaple.A
268,0002b6cdf41a6a3e9403d39eb91cdde1,Allaple.A
268,038075e7204d82554a5044210264725a,Allaple.A
268,04f80646f330f121708719bd0d7cd398,Allaple.A
268,05e516029a966d8bbdd28e7596d387e6,Allaple.A
268,07bc528e7e2962bac515f4c59affeef7,Allaple.A
268,06a31c22d454b5f096d485cef86948fd,Allaple.A
268,00b7e4086540307270290b5d4359a6f7,Allaple.A
268,044b095d95130477399a0735b2732125,Allaple.A
268,06bf1185b1be1b5f2e9de164a8a67da7,Allaple.A
268,00079889a786b8385ba154a3ad77cb34,Allaple.A
268,0147f80806172c65745e7609cd224340,Allaple.A
268,03c6c36e7d8589ae5d28e08fabfdbd80,Allaple.A
268,03a8e49a790694f19ef24198ae93c9d3,Allaple.A
268,079faa1282be45f5dd66f335d4025689,Allaple.A
268,0639946f2cbadf114c4ea6b16f2fc52b,Allaple.A
268,03cb088342de579da992403992cd4f38,Allaple.A
268,007d59798bfac7d387ea2aa05e68045e,Allaple.A
268,0340635dc027a334e16136d4bdcb8a1c,Allaple.A
268,0179a3751a09367019b454013f1c2521,Allaple.A
268,084ce0e8514648fbbc24158cc3d9ae46,Allaple.A
268,035e70b3a8c931e3e8bde77bbc8eca84,Allaple.A
268,032eb52017f54ccdc9f954dcc9456154,Allaple.A
268,00596d5b912d826110aff4ed91d46e8e,Allaple.A
268,0393fcb373fc431411184ae6ad7daeae,Allaple.A
268,01210fed20839faf6654b02e78cef557,Allaple.A
268,04c1f557d37924853dd6937a198c71b3,Allaple.A
268,0421155cf089205c3a945ae88b9eaaa9,Allaple.A
268,0082a5b554a2ecb4c598d94fcabe1bb5,Allaple.A
268,06745d460ed99857fd2ef251c5c72d8d,Allaple.A
268,0770285b9ff1c9c70d810008c7ba88b3,Allaple.A
268,03d92d318693fdfc74e20af8a6200c13,Allaple.A
268,005c785f7e9c454972fc61f3aa349e92,Allaple.A
268,0092cca2ad1fe91931933d96e91574da,Allaple.A
268,06c7f54eb4da7264b110873c20d665c8,Allaple.A
268,07abad350ee2a4d7e8c28b5b6d757b8b,Allaple.A
268,01aa2f27ae2e68db2e0473e4e5ba0065,Allaple.A
268,00d94c1147d2014063a102b8e00c3800,Allaple.A
268,01578c51ae10610e006e2c4a8b1d8f19,Allaple.A
268,006c2eb102cbeaf750c3198eb59531ae,Allaple.A
268,049a5b1605ce35aa87da659ad917ce89,Allaple.A
268,07d2d5bfa6e7966cda2a87da65af333d,Allaple.A
268,05cc732a21a56044cd39d7ae9f5ad846,Allaple.A
268,04f704cd27c6f0398a331345c483fca0,Allaple.A
268,048d8276f73c21bcab51265f293ec077,Allaple.A
268,0428d22c28f298fadf394d47f3d90081,Allaple.A
268,08a1cd50d40efffb43262d2c851689c5,Allaple.A
268,03c4d7811c3e7e994b2096212ce3b983,Allaple.A
268,010d9bd2bc6c87475d8c8dbe90789802,Allaple.A
268,030f4506fb1a52b72b6383338f564925,Allaple.A
268,076fd4cfb0cda7ed9cf3e09f07b9a405,Allaple.A
268,04faa9df67be0aef7e7702499cd86435,Allaple.A
268,08707263a272df5e62580c3645ad4404,Allaple.A
268,00ef9bb57b885cdf9d292a79b54ec1ec,Allaple.A
268,0710c929484e17b69da65166e06fc46e,Allaple.A
268,0009c002b8bffeab1231748d4d7e02b3,Allaple.A
268,06ad8508a7df20025b5981c65c844e6e,Allaple.A
268,0529f3930e4292e9202bd42804c6de2e,Allaple.A
268,0047c9658cb072763a88ae4f7831734e,Allaple.A
268,0062c2efb85d18898da075f5cc819557,Allaple.A
268,00021bd0bd3c007677f6aa11f2aba690,Allaple.A
268,04cf66384b3dc48f5eb0c4e97be4fa8f,Allaple.A
268,085048951cbf19a14aff35f5f70228e6,Allaple.A
268,08b2857c795d2beeaad74083d361d538,Allaple.A
268,04c6628951206a951b4a794b5c990063,Allaple.A
268,0761fb9423ad70ee7d3d5ad61f5c414d,Allaple.A
268,078c7b100fa7803269a90f2884b3a1bc,Allaple.A
268,04feec4cc468207d2f1c3515872a0a69,Allaple.A
268,04efee3d9087f716761c9e03c0be030b,Allaple.A
268,0072791061a441edaecf1fe29d3f8443,Allaple.A
268,080f34005f69ece0139141a91f3e2f2b,Allaple.A
268,07c7bcbcb115b056bcf25863fb9d4ba6,Allaple.A
268,07146e5feeeba23664045b27f54875e4,Allaple.A
268,062cd712fc18d022594d49c5fa140784,Allaple.A
268,05a55c1a320dfc04baf01a6a5e5669bc,Allaple.A
268,009a6b6ed40716d3bea4e4fcc515a4b2,Allaple.A
268,06e6380dbe3bc317716c31b5f18c616c,Allaple.A
268,05e2d92616e88e19862366c9b0da0c2d,Allaple.A
268,041768436e3621eb03a9c38c2b62ae17,Allaple.A
268,0036a860621dfd94f8bdd1606b479b9d,Allaple.A
268,03e44bd625ac6e6da1347d4ae633e7c5,Allaple.A
268,058b8d5a60a11bf18212f0fb403f183a,Allaple.A
268,0715e6cc453a66ca9a56c9cbb051ee55,Allaple.A
268,04c0c4e44afb4aaaee2b59a8287d5981,Allaple.A
268,014b4178b672ede71b7957e60b8ff900,Allaple.A
268,05c5598b9b492153089fbbe768937629,Allaple.A
268,036edc918386980646a2eb60064f9f14,Allaple.A
268,004a75dc1ec94ffe40d9cdc6be723b62,Allaple.A
268,01b8669371602152be9ae7e7d8ba100d,Allaple.A
268,008b2d05ffcdf169dbb898fd01a486b2,Allaple.A
268,04335ef3d0ae310b98a6bee47fb615ab,Allaple.A
268,0304f1dab2c761e0c1a33f821989fdb8,Allaple.A
268,073e420198dcaee0f0436b7f4f9a6451,Allaple.A
268,07a6f34b92d3a60331fe7cb1188387a9,Allaple.A
268,017e85fcac0b61b5f936e6bd0f7fe558,Allaple.A
268,069eb58fefa259f27a0fddcf9fba955f,Allaple.A
268,00a8d290cdb443429dc92115011d2ff4,Allaple.A
268,01aa0742a34559d238e3e9a2d7ac9697,Allaple.A
268,07b53beedd419c0330dd67547b44a17d,Allaple.A
268,08ab0397a21cec7026209fbb01e58e6c,Allaple.A
268,01a87c892dea00d86fe4fbd34ed61aa9,Allaple.A
268,010d6475ad7ce072f1a1bb56e2c8523e,Allaple.A
268,03fd50b18ca767d5d351f94976763608,Allaple.A
268,0518e69e961d1680d7e23567773ffd87,Allaple.A
268,031a39a712041c95dc66f065903aee6b,Allaple.A
268,073cc37a2f3adb3c9b53857f05b42683,Allaple.A
268,057daf9ec1d21059a483aa93e97756f2,Allaple.A
268,00afae3c4bcd5ba91296b412f2eb9d23,Allaple.A
268,03c30497a7fc82a9c08fe58875d76050,Allaple.A
268,059f606ba315fd9ab1594fab2c7aa6d8,Allaple.A
268,0838204737079dcb1f66d672d1d23f87,Allaple.A
268,00d17ac4984bd6c9389af0ae9d5189a1,Allaple.A
268,000ac84c842dea48829f1081f52076c0,Allaple.A
268,00a431e443caf1fc97aee511f37ea00a,Allaple.A
268,03e9e02176384f6ac95ded14c88254ce,Allaple.A
268,009107d15a06b3b65021cb659ce8e3da,Allaple.A
268,00bc6cc765e23db720ac3740f957e5ea,Allaple.A
268,01f32fa27d58450f3237ed27a420cfd2,Allaple.A
268,0303afb01775e574bce6cfb19d5a9f63,Allaple.A
268,000aae69a2d0ea19c2e7d1ed5bda99d3,Allaple.A
268,04de8958db7e77d01d44a6a189236d55,Allaple.A
268,01dedb7bfe90c36a4b7ad9c1c0ac20fe,Allaple.A
268,01d7fc35459d842d09f64a0fb6449120,Allaple.A
268,05ad2af79064574de26d53394ddd549d,Allaple.A
268,00bf2e3498b6a450b0c648f6eb4e8be0,Allaple.A
268,0846bafd0f16b3a2137d187c38bbf2db,Allaple.A
268,03db2cba5ab99fd13597bee327800379,Allaple.A
268,070629079cfbd53e13b892851da76e67,Allaple.A
268,00338d403c0d93df5d888647acd8f981,Allaple.A
268,03efe1319678f926be2fef8165e7889b,Allaple.A
268,013917d63bb049eafd9484527702a936,Allaple.A
268,062c35ef472b02cd7bc30a825f654274,Allaple.A
268,07df33d8dc271fa881fa36ed99216501,Allaple.A
268,077ab9bef746e6eb41d98827c4d482ce,Allaple.A
268,0609dca9467b9013297b88650eff2293,Allaple.A
268,07738048466254aa1eb3377c7b305e78,Allaple.A
268,0374abdeae25642cc76e11188c4ca45e,Allaple.A
268,000be6460e173cdb345e99980aaabc74,Allaple.A
268,034496c7a9d392bfe1a4319f332789ea,Allaple.A
268,04f1401f05105b199b0fb2ce808227d9,Allaple.A
268,085553dc2fd1229dafd9e0fee69a9993,Allaple.A
268,019e9ce7ec65beaf0fee10a8de01d1a0,Allaple.A
268,03742c30f277a7dc05c7c5fa7426a12f,Allaple.A
268,07ab51d728c7c2b23687a0b259e5967b,Allaple.A
268,039a602b7af8d0869c47cef8de86b282,Allaple.A
268,05a8919a2e24991a9e82731f0c7d676c,Allaple.A
268,00f05cc755c7c8cb58e87c20c5b45e7d,Allaple.A
268,005232b4b5d3eb5673908be28c5bc1b4,Allaple.A
268,06a3f6c695d31a3f79650c1660ae1fe5,Allaple.A
268,00b6ca3f16f819d97565b08ad306ad41,Allaple.A
268,07c70116997ecb7195d8c1c51e31e8a3,Allaple.A
268,085f76afe0eb043a04615ad8806c852e,Allaple.A
268,065f85b729fdc48ea9e4197b08e7b14c,Allaple.A
268,00a290f8efb2b3c413c4ff825a8a964f,Allaple.A
268,03a1f03ac23d9893574790302fbee0a4,Allaple.A
268,051c407a60b14eb313d564ac8bbb99d2,Allaple.A
268,0704f149e500892246d687573db7a31e,Allaple.A
268,03a8f9cf6f056b46e41649fde60188b4,Allaple.A
268,07954ea137c1200188d2a9d056fc1699,Allaple.A
268,04b02c9e29e741aa5c33733797958102,Allaple.A
268,0058111fb2b1865cdf4ca74e7b2bec89,Allaple.A
268,05a9b984e26ccc0ddcaa6cefb5c62eb3,Allaple.A
268,054052ee362e229c72e8d11696d441c9,Allaple.A
268,044279ee8b307b8c8e74bbffbffd30d9,Allaple.A
268,0431b4bb1db24a2bfbf49554211ba80a,Allaple.A
268,035e3dd2c50c70c0791f0ea8c0669461,Allaple.A
268,05eb2f7b7d9d6e44ab54eb12d575354a,Allaple.A
268,063ed0b51bd3568b4da8102283cac533,Allaple.A
268,0578a247637713223a043a6fd81c9b98,Allaple.A
268,01414cc5d33c8267c14e7b2adf498765,Allaple.A
268,046e405c6314d643554b95f113a30f5b,Allaple.A
268,00c3fbe6ed6096b553362cdb71d1e2c3,Allaple.A
268,00a02ddccf9f3fe2093a5da533f3bbe6,Allaple.A
268,00fd97146baf8622053f1539231e3afa,Allaple.A
268,07963fe4aaf3314843b6a677d06ab433,Allaple.A
268,00584fed4f411adeac3126c271d28e9e,Allaple.A
268,01646ea92f4b693b9ab17483190b0f77,Allaple.A
268,0491bbadf0e9ae74335773ca6e19dfa2,Allaple.A
268,0047eb9cc3af2219d6083dcd45339d4f,Allaple.A
268,07a28ad3652f70fa3a29bf85dd64cdab,Allaple.A
268,00045f3fa894b3c3d18c53988ba9adba,Allaple.A
268,017bd34829b86035c7990cc65f1a8649,Allaple.A
268,051aca3d6b6551d119374bcf48c4187f,Allaple.A
268,00b5b67e168e18a1276982fe2d2dad98,Allaple.A
268,0834b6efda9d4c184322f56c6e2f8c77,Allaple.A
268,086f6cb3856e422aa85f53ce97830c97,Allaple.A
268,0557b75b1fa7455d5ad9a01ca1ffe331,Allaple.A
268,04d649f4fb07817794b3ee998684be32,Allaple.A
268,0007c5ec1d9cd54da46ca350144fb9a2,Allaple.A
268,0815f6ddc91b5c06d309c39f362fbd24,Allaple.A
268,007bf973cf576a4873685658bd022dd3,Allaple.A
268,018fa80f576aa5d35787b7aa7959252d,Allaple.A
268,084c7d156553ad84eb18e7abe5aae69e,Allaple.A
268,019659cc14a98b46801bd7e5930b6cf0,Allaple.A
268,00382359f9c8825a7f54319023b77d51,Allaple.A
268,03d1cf163656721e5f1c3ac7af42f682,Allaple.A
268,0462ae7bb18acd6a533134f8aecdd7a7,Allaple.A
268,086369f03a629e816b469218adb9c67e,Allaple.A
268,0457356743c7f81a4a8cde22adb8d598,Allaple.A
268,0765423ec22d65bb8a1bb4563010a353,Allaple.A
268,03ebee52df09d2392261679ce1e360a4,Allaple.A
268,0868e1d6b65c472efc1fbea5c4235688,Allaple.A
268,080e7d8042f917c5f218fd528c3748a6,Allaple.A
268,075d98e313d103f5fbf0bb5891acd8d4,Allaple.A
268,03a29591eb3b1f0b5b6ec00ff5f6a55e,Allaple.A
268,0087ed7412719f644193b6838196cf17,Allaple.A
268,089cbf60291b5c966718a7f54d16a465,Allaple.A
268,07bc80c1bc93d610b126f60cdf2b69b8,Allaple.A
268,045805e83e0417407518ca7db1364c04,Allaple.A
268,0522d6b97744ed6fba666e59656f7ff8,Allaple.A
268,00d531ea8ebb53dd335b5add5ed6776a,Allaple.A
268,072bea0003d60c969771308ee135371e,Allaple.A
268,0049fd9bf67168f46121cc98a64692e2,Allaple.A
268,06494b61f1e85e0d70bb00a5cbed3586,Allaple.A
268,00ccc8c58dc5d72328aa1aec3f100105,Allaple.A
268,06d183f04c09971f5012e535916d82bf,Allaple.A
268,06b70160a0e51015dc03b6e4ab60e09d,Allaple.A
268,059b9b060386cf79e5238b7161a0e300,Allaple.A
268,00ec2b7b6ac5b693bb63d4df9e5482b6,Allaple.A
268,05168f54836f8f321d4b04c8509b03c3,Allaple.A
268,082109739e294c9fbdf3889a9867743d,Allaple.A
268,0125652b5446993f412546eee833690e,Allaple.A
268,01b9cd7638783c489b622ba17c68adb2,Allaple.A
268,031500dfc7fd8d1c60199fe67ca9f297,Allaple.A
268,009464e8d19655dbf9886337888c1711,Allaple.A
268,0496993bba419ecb34c2e86e7007c411,Allaple.A
268,04508eecd55e9c40e7f7c7ec68da5fd7,Allaple.A
268,00d1400377c6b36f8fc70e500e8c5cf5,Allaple.A
268,013e7a75c233723acea37dc8d4778a2e,Allaple.A
268,06a9717cef781fb7e7f927b27ad37ae0,Allaple.A
268,03ed3fd9ef7df08a3bb4539442baae39,Allaple.A
268,03c01d4e0655d23760fe44f69f7878c2,Allaple.A
268,05e7912d8cb07865ce7128824c6b116f,Allaple.A
268,08a353e7f626bac7586a6509cd04ab4e,Allaple.A
268,001be3993ae2897338405db6aaaa3b55,Allaple.A
268,0074b4008bd26385f810a01416bf92bc,Allaple.A
268,01ed557abc0c642710003e368a0eecbc,Allaple.A
268,01a35ba4c364a1fa6fa8b850054bdcb4,Allaple.A
268,06ad7bfc23881e4ee0edeca6e7997b82,Allaple.A
268,04d8ebb76ea96ed7ff254ae2460f409f,Allaple.A
268,01a524a29896bffaa67b2c4e970df0c2,Allaple.A
268,01d1fff635a36877532c581ba11c1aa9,Allaple.A
268,051d90eed7d515b30401ee3081b81a95,Allaple.A
268,08767c9ece504635562a9a8a42086c8f,Allaple.A
268,067e790f1590a53c7c5e3b3b13f30eca,Allaple.A
268,01629996776774576001869577e1f9ba,Allaple.A
268,058e414d174f6b6b3e1cb1ae6074a648,Allaple.A
268,07e8a5c58d62e872637e489417d7e2ae,Allaple.A
268,0514f2e273f9d28b083ee4eb4d34151c,Allaple.A
268,0070905699493074e04bd70fd32ee925,Allaple.A
268,03ae65b62d4b841a89044228b02b60a8,Allaple.A
268,01ce2c83d3e8f2820fa3f174805b2900,Allaple.A
268,04029d332b432bebc83826e5617ce3df,Allaple.A
268,03d753174cc1c55e3d4bba0644d015f8,Allaple.A
268,006f3793011665e63f90c39bc35f4d68,Allaple.A
268,0310a4ee8fe67db32e995b1037df12b8,Allaple.A
268,071e56d595b33d3530a1d4518e3dd934,Allaple.A
268,0057559d39d777ca0958278d68d0df70,Allaple.A
268,0506ae5fa92ccf3375f6500da08b53fe,Allaple.A
268,04b38966dd667cdd24d28d887616c219,Allaple.A
268,0081de0748392186c3f8d59029196263,Allaple.A
268,042ce14ec175980586c19851d1fb0586,Allaple.A
268,00117ea0a90700eaa8973df50accdab2,Allaple.A
268,008812dc204e5db1dbc8054934093293,Allaple.A
268,0072db74721285567a94ceb0056ce2f7,Allaple.A
268,05d8b48ba73c0473891f04a5916a2829,Allaple.A
268,00f2a4738e04423db6eb6ebdd282cd94,Allaple.A
268,00b5c5d24617c3b6e5395fd6cf47a580,Allaple.A
268,0672b683f57b854f90ac1afda8783f6b,Allaple.A
268,086c7e9cafb45928fd4cb84bf44fb7b8,Allaple.A
268,001a4c14c35c32e3f2ea16f929b1f38b,Allaple.A
268,060fd4be69f52c18a28b5e5647177f6d,Allaple.A
268,088177d75f1cb3dd6d45b24518ccf06e,Allaple.A
268,00fa8564d79d6507b2dc2be3b393d47f,Allaple.A
268,0626a38e2bc1d4582081aee7ab497d7a,Allaple.A
268,057bce6e3aca38e9d4f2ff79df0d7552,Allaple.A
268,069a31da419cd906e873313ebbfa7dc7,Allaple.A
268,01352cf89b19273da690f453fe5306fa,Allaple.A
268,065a849200a7b1dc5f5474a187f41779,Allaple.A
268,0150536683a6350c78c25e477ba3c7d1,Allaple.A
268,017e3200b985f605ea7d0c2c34f4ddd8,Allaple.A
268,083bde3f1160d80a6ce7fd2e68e61a90,Allaple.A
268,01ad2cac27e668b31594417da886090a,Allaple.A
268,00813c468674e721e82720a60afc65ed,Allaple.A
268,00c8f00a9d93f4b4cf7bda820bb3006d,Allaple.A
268,05cd98c98b869f27912f147205740412,Allaple.A
268,005bc3492959004288a456e2eea3a83c,Allaple.A
268,018f33ad69f3082522e78d2fd6fb89a8,Allaple.A
268,0014914aaaa77d1867b5b8e0fc6a1096,Allaple.A
268,05bddcd5454d2a73ca956b88e7abded4,Allaple.A
268,04dfeedc3b8d9ec1494680f36f7fddf0,Allaple.A
268,04bb721b2df1de898bbd90beb202afff,Allaple.A
268,07c2baa56ee28f1e382dc5384fe7c193,Allaple.A
268,081828ff934c6c94c7bd0a1e5860ff55,Allaple.A
268,016bc3c7370eca7e7e5334ed1839250f,Allaple.A
268,01e9e748a6b584762e07b2c1bade9e57,Allaple.A
268,063e2aee31c230b8afb8e7bc2321d803,Allaple.A
268,03c660bcbf4650ac5814375cd1b905ea,Allaple.A
268,00a7ad8fe1401991d8c2c2c0d432e51c,Allaple.A
268,0540fa3308d6b2c7c31423aa77be5ae3,Allaple.A
268,086435fb5de3955f8d4918c9e4f61b3d,Allaple.A
268,01e10ea9499c32902ea2070046731194,Allaple.A
268,06c844df711a2839fdef20b5cfaa35d2,Allaple.A
268,000503d836fbebd4d6d69c0a7b152260,Allaple.A
268,004d7e567d2d1ee72e1fe33d2bc8acff,Allaple.A
268,069b72ad5cb039b7a1dfa04e06e721fb,Allaple.A
268,0581e64064ad08a0a7138049ccf34459,Allaple.A
268,0547fdcd1a618d09bf2b58613e155eb8,Allaple.A
268,03a2eac18afb92967dcb5b0694dfa8b6,Allaple.A
268,04854f5f42e9fee5dd2b9467c5a2c374,Allaple.A
268,0044085b9d9e829557f5146554636d3d,Allaple.A
268,064d007a86f6e0ad16b85d3643760a84,Allaple.A
268,009a495b12a00591f296ad0b88416a79,Allaple.A
268,019e7a5a8759a2b700ecc1464f848242,Allaple.A
268,07e90bb0af23de51c1077233daa689cb,Allaple.A
268,041fd39b5b40c0facee4f16a10449682,Allaple.A
268,0385989e6ce9efc25f2d7870303cd757,Allaple.A
268,075cc4f01ce9c2e95bc985724970a85e,Allaple.A
268,04c994bda144a1a234ab0f61e74094b1,Allaple.A
268,06eaa8a80943b7969780cf008011fafa,Allaple.A
268,033b6e5ebac01faa3bcc677442264446,Allaple.A
268,06cec283f6db7456d3e6c08a5818c351,Allaple.A
268,06d04013cfe2e89de6d17bacc28e1bf6,Allaple.A
268,01dc831088fffa3acb716016353281ec,Allaple.A
268,01746584ac3a468c59f9400cafc15691,Allaple.A
268,048c832da5a0077c75613f7cc1ca1b66,Allaple.A
268,006641c163cb49ce852f0664b6624e5f,Allaple.A
268,051cccfab1f9c0f606545fe016d96712,Allaple.A
268,04d1d73a90083ce2d8ecfc4ff01a18de,Allaple.A
268,0350d75731ea69877b6d48adf3b466c0,Allaple.A
268,063b5e06a5e7464824b485b6ca51a4a4,Allaple.A
268,040aa644be4adb3fa94c8752cb7beee5,Allaple.A
268,03abcddb7f7047c9d40694df7b954970,Allaple.A
268,06b1fc4edf0d045446a3baea0ea8aa7b,Allaple.A
268,07d0c1c3af26f7f7bc462f2d9dd7c2c0,Allaple.A
268,00497288e21cac98ee2205e0f26c03a5,Allaple.A
268,08ac328530c6a7eaafbaf6d726088350,Allaple.A
268,0756aaf178c619621ddcce816b2d4151,Allaple.A
268,05cfd0ddbd95bb371cbc0b8847c77023,Allaple.A
268,0637dafbf009dccaa9bed49414fc6392,Allaple.A
268,0447bd917d0975be4feba9a9ee608ee5,Allaple.A
268,060c5f00760423db8b6b92e2cd34b776,Allaple.A
268,00a0324cd0894bedb618ef4ffc059449,Allaple.A
268,04d004e7751fd4850fbc2fba572d1d6f,Allaple.A
268,0079a5a72fbd191b5ca30a0b4c6f8374,Allaple.A
268,0734e97128c6f31c6e8c6767e0ab9840,Allaple.A
268,062abca72f51769eeef7673246a0e502,Allaple.A
268,004d7421b543c382c4315841633f1d83,Allaple.A
268,06e8b8f4619901dd857259610cc06839,Allaple.A
268,002df3c6744fc2543c737fae1f473dba,Allaple.A
268,0740b2f860e95843960f70894867a3f5,Allaple.A
268,0163124d96cb70b811bed3a4f61a3d98,Allaple.A
268,07792c1aec1a09018bc3d9c3e5d3e5b1,Allaple.A
268,059fcd64e5a14409b6a8706e3ebb1aaf,Allaple.A
268,0803b6fe3099d83bbc52a0aa3469b98e,Allaple.A
268,01a73eb971a6460b909e977c08d095ec,Allaple.A
268,062f1fda2ef5cce80435612dc1324e8d,Allaple.A
268,068e0c369fb3ed5e43a7580780fa6726,Allaple.A
268,00276a19085489c1b92adf18c0bd8aeb,Allaple.A
268,03650c90681e19a3fef47cb83c78fa55,Allaple.A
268,010e5e35cc5fdfa3431a37f68d205e7f,Allaple.A
268,06c73ea7d1db33d36dcc7e54d946c7d4,Allaple.A
268,00500194b5f72a900be3d78441e4f3b0,Allaple.A
268,059a9e96b97f7d2362af9730bcb889c9,Allaple.A
268,016a2a22c61ab9282f2e98b4b802c432,Allaple.A
268,08530c41066fca32e20b0997d202ce85,Allaple.A
268,00eb59ea5a624dbb52c6dcb412bf22af,Allaple.A
268,0626abffbdbb864fbb32519c9856ee3b,Allaple.A
268,0716e9209d22f5bced93e34e595239b9,Allaple.A
268,04a56e13907d5c2f4539ac98f86986fe,Allaple.A
268,031f4aa448f157e6f4e6821366c94735,Allaple.A
268,0116b6c0f3082282f205d848d26768c9,Allaple.A
268,01a592f19ca008cc442a2e73ce8a3ebf,Allaple.A
268,012755cdfc8c284b329a94c2f3e1fd9a,Allaple.A
268,040e3600776a7b9489f4fb6880dd6992,Allaple.A
268,00009213feb3dc7b23821d749bb8c940,Allaple.A
268,05ae82e28e2d3d958d9f745065142fdc,Allaple.A
268,009d8c6c443490e3d96e9913dd29bddc,Allaple.A
268,00af627f07842923a9826596edc17879,Allaple.A
268,0442a77909a5178a5d6f5af207d12465,Allaple.A
268,0621bd51f909836b40f034e86769c521,Allaple.A
268,0349a3bd7a4f49496a6fccbf46f8ff12,Allaple.A
268,0047bc6462711a44dad13c0243fa7f8a,Allaple.A
268,08add55c6371d928333519a45c608444,Allaple.A
268,073dae7ae47fb2158735463851e6cba0,Allaple.A
268,005b765fe6091ca9a9a2a6f90042917d,Allaple.A
268,016642008e3d8b9c17274e7530224aee,Allaple.A
268,005ac6e1623df9cf27342871b32c7cbf,Allaple.A
268,0778e9cf0219a4500948328cf2e25239,Allaple.A
268,01bbf562e8a204d72e19e01cf675fca6,Allaple.A
268,001bd1f1019078e82c6ee528f7c882d5,Allaple.A
268,006a83f068f93651de816f3e702742b8,Allaple.A
268,056baf11e729b0f41a6cbc2febb95cb0,Allaple.A
268,03ad5c11039ea6521676075ad74dbbff,Allaple.A
268,01a55d9a67a83320d11ea0c97b462875,Allaple.A
268,004b5ca45a580fb601c5f1f0498ddbcc,Allaple.A
268,00df6a70facd0a1cf8571bd399d88840,Allaple.A
268,04ed169f4ed3fcb5d1f4de32fb52bc7f,Allaple.A
268,04b3e1a6ed2d00d15d49573a327497a7,Allaple.A
268,068bb77bf0db5ac27be011f9180b033a,Allaple.A
268,01a0d4c5db35a688e6df35e523147a8b,Allaple.A
268,033599f3189c2548ff6a596fbe5451e3,Allaple.A
268,01218eb81bb49e51136a5cde604b7bda,Allaple.A
268,049f50b076bd2cec83ed85b543dca031,Allaple.A
268,0408e6c31a401df0bc3a4c39de82ad7b,Allaple.A
268,06264be2a8e72aff6d7b2bb3503b2185,Allaple.A
268,003c7e083a19a0d2625a9b9e195e5445,Allaple.A
268,004be96808136a2f021754515e02b9db,Allaple.A
268,0802feb673b78f4e687d4b043cd986e5,Allaple.A
268,066af93b0f8477b254ee2548e44ae438,Allaple.A
268,06e77bd9f6cb8c8b8678f6b0dd6d59d8,Allaple.A
268,06e617d80f03db39f1d585780d6121b6,Allaple.A
268,00413aa7603fd8b0c39222a5cbc65c3b,Allaple.A
268,0112590f9bdeef7e6377fce66c8f53cd,Allaple.A
268,0025c820df70aacdf95f415b644638ed,Allaple.A
268,04d2e4b822b2e8263a8685c311d2a136,Allaple.A
268,07706dad4e695936152acfca15b95522,Allaple.A
268,048ec8abfb2583ac6c94780c28bdf905,Allaple.A
268,059528158cdff1fc7f90e446c425b240,Allaple.A
268,00247819d455a8b44388d25767375476,Allaple.A
268,04f552de591c576af6a7cf150b14f728,Allaple.A
268,0401c0db708e839aa3aa33ba54857195,Allaple.A
268,038b5327e95c5dd8a1bba340e1178b19,Allaple.A
268,04a26e737adeba0e9262c25eaf532bfb,Allaple.A
268,012076de9cb70b6a216a34c83178df0a,Allaple.A
268,00af0ee00edb07dfabb352964e507b94,Allaple.A
268,048976261e53bba20998bae4a6d78108,Allaple.A
268,069ee88d1070f9bca3cdcc90d5d1a436,Allaple.A
268,00426c917220bcaffc4c65249bb3ae86,Allaple.A
268,082344dfacaa172c92b7d7bad20d94d1,Allaple.A
268,07a866fc8b15f57d368e1d898445b97b,Allaple.A
268,0306ac815ba0905ce1a6f9075f4b4f61,Allaple.A
268,00b4e3dc7f3d8f3521bf95e225f3e90c,Allaple.A
268,04427ff126222955f509e95029e2b9d2,Allaple.A
268,05472affdc7481b4f810d475db6efd48,Allaple.A
268,033bdc6d9f7651ad64a4aa225680a3c0,Allaple.A
268,015b67d0b194715eabf089ae4cf9f9de,Allaple.A
268,08a2d1d03db50f6ef92462f4038fde2b,Allaple.A
268,007cf44c23154f5aa92b5dad8f2007d0,Allaple.A
268,07e26725d34fdcdfefbc0001e420de66,Allaple.A
268,002b1ba055e29bcce911520c0caa7728,Allaple.A
268,000b056b803135572c8097477ae8108e,Allaple.A
268,05c6320dec938753155132c9091a5c73,Allaple.A
268,0007d01d9f2ccdd75854798400688c35,Allaple.A
268,072c8982f644271ab7cb066a4d1f2433,Allaple.A
268,08846022dedd7081ef2ac9b440ff7c4b,Allaple.A
268,0889ac2c140b1308ca244820f0978922,Allaple.A
268,03aa8cb7dbaf37bd6988ecb2d9793203,Allaple.A
268,00757eda0c06a23c7652bab59a130078,Allaple.A
268,031ed08a1d54ca2280ab2cd78e63e2d1,Allaple.A
268,0831889bfa5d49acab19eab92a816726,Allaple.A
268,04f8d58b2b1c4f51198851c1b4e18c2b,Allaple.A
268,0577adf00ed40bd8bc5c74f1103c7a5f,Allaple.A
268,04403b008cc9ab75fd0f37c4c017f07a,Allaple.A
268,000bef2af44de13cc4c56bb0a29d6e7f,Allaple.A
268,0643c7e21e896d8c0271fd77716b7ecf,Allaple.A
268,040a8ad877c5dcced084f1d7f249dd41,Allaple.A
268,03ea48375edd6885dc1675c4f895af51,Allaple.A
268,004e0236b453f7e91e5d0a1c8e9243d0,Allaple.A
268,0080d0fc4bb6a636942e9c83d9a4753a,Allaple.A
268,01bc1f1fbe2d83824632727bf3ccbb4b,Allaple.A
268,04f78eb5f836e643441c81f77488b859,Allaple.A
268,01a000cf7f26391c09acde6a23d262ed,Allaple.A
268,086e8ef57cc7ddd26df14bfbc6c3e718,Allaple.A
268,03324df1c6e04f51939753042e3aaf1e,Allaple.A
268,00af10aa805d9c46e5374c9feec77819,Allaple.A
268,069033830247a5a73f038b9412cc1544,Allaple.A
268,00884a7f2a81603c60a99ec2b90cef84,Allaple.A
268,084fffa3832743a2fe4ac0ab360bda40,Allaple.A
268,07cd6652a9ce99c8a8fe9d718dae79c1,Allaple.A
268,04dc56107b75a512ea16ec06d580e3af,Allaple.A
268,04a50212aedae15b5bd42fabb76da921,Allaple.A
268,08197ec353213d57925d47b4718e9be4,Allaple.A
268,05584852c8d34ea7d133ad73d760eecb,Allaple.A
268,012e78fb197cc1626e2628b0a0cd8b0e,Allaple.A
268,062ee42d7e9e3dae54c92b6e7b1773a3,Allaple.A
268,0320eaf85fdb9b17d3f122ba08bffee8,Allaple.A
268,0602a5148b9ec415294f4906f408b73f,Allaple.A
268,0664d57c5cbb716255be7c0f118d7781,Allaple.A
268,03d458f624007ddd5796c607249b249d,Allaple.A
268,085d2389812cb509810c9095a45a73b9,Allaple.A
268,07b5c22ad4a2c11191fdfe004f18cad0,Allaple.A
268,00a48bb5e5cf645b57e4f26e183d5656,Allaple.A
268,04fee17c6519162d55e998dada6146d5,Allaple.A
268,078b44ca2585410f453eafc9248552c4,Allaple.A
268,057ae3349f4832144cecd31e39d84f0a,Allaple.A
268,07e00f714f2f0f22a32a4abe66baf316,Allaple.A
268,04854ff0367e1d81a12cb60de9bfffc1,Allaple.A
268,07668caff4842c86d924fa2990652ec8,Allaple.A
268,07c89a5f3707c4b1db5f348b9f3666eb,Allaple.A
268,06135a9af5dec58df770220bf8ca0041,Allaple.A
268,04bcac61e5d415d742cc58210720d161,Allaple.A
268,0494dff428f8f9c70a9c4f85de4c8463,Allaple.A
268,0323ed79d6619f6574be9411e6dd6679,Allaple.A
268,0075f5c3cd9a7dee3eef3d8e8cb70db0,Allaple.A
268,040cac3016b0bccf55b10c6fad34ce0d,Allaple.A
268,00885252db8a0c0c05cfa555429847b6,Allaple.A
268,041b07129a0255d989921a1eb5e4bd0c,Allaple.A
268,0853045bbb47b45d334895177c0d5997,Allaple.A
268,06e0c5d4a90b71ae598af8ead7e5c8f0,Allaple.A
268,03f49265e4ed3aeccd1a8360f8ea25f2,Allaple.A
268,019991e99ec451a8c0703954a4465656,Allaple.A
268,01555c05bfe2bc3931afc856906eac4b,Allaple.A
268,06af7e6547784db0562df38a89f6d3e8,Allaple.A
268,07d90e6b289afbc25da1901076aca159,Allaple.A
268,05ee4d0b4ea44e89b2507e6fd3a6b3d0,Allaple.A
268,044aca3a355ed9caa7ff0acb84de30b4,Allaple.A
268,03b15069092b0a4c56cd354116834bba,Allaple.A
268,081da2690c8a1cef98e8c2ee5a93766c,Allaple.A
268,07d3983f96014f8041ddc3109ae0e2fe,Allaple.A
268,081b3c9c944fca183ace5598eca083ce,Allaple.A
268,0055d0c7670c238dc446b2a370c9ef74,Allaple.A
268,0878307f02fc1d33b23cc70f04a64b39,Allaple.A
268,047052dce77897344345c09a6b5c6183,Allaple.A
268,07c44f40114bf6c015212f29bffcdb3d,Allaple.A
268,0407150c98f97ebd8ab92abd3ed027f8,Allaple.A
268,00cb9e13eb0a0bb8d4bf1a9215eabd04,Allaple.A
268,001025dca375b80c3a77ea1d2426d868,Allaple.A
268,04e7ed1735beb139f6a9013e2973ae6d,Allaple.A
268,049e93c79d3c3d090aadac9592dee1db,Allaple.A
268,00339966d576bde132ef00b3bdb52f90,Allaple.A
268,05ab715bd4c775d40fef00b314b4a752,Allaple.A
268,04de40f914821d3b85fdc0d32784b243,Allaple.A
268,073ac7dcb09a5a4234944b4731c18d4a,Allaple.A
268,057d274eaf394d394168da5c080de61f,Allaple.A
268,00ca38eba957036e9433e4772b0fbf0d,Allaple.A
268,0003f0556545b92c0f9b1f99a89df7ad,Allaple.A
268,01ac04607806a61056a1467d1f1129d5,Allaple.A
268,018ffd34237e722763636b51d7437c94,Allaple.A
268,0479f2231a6f71cc1128c3efc2ad06c1,Allaple.A
268,06375c6a1b95173a3c06b8301d359f85,Allaple.A
268,0317707bc0191a0946340e780c2cdb90,Allaple.A
268,019d666cfb56262931f6a82a010d9cec,Allaple.A
268,0083d1cc82a701a3197d82ab3c3b3651,Allaple.A
268,00dec229e64fa0422b0b38cbe484820e,Allaple.A
268,03a4c2efd9648fc1d5e131cf83619174,Allaple.A
268,001cb2199607c1617f352be1171877d1,Allaple.A
268,01b26d4afcfbc720cf0fc07fd4db959d,Allaple.A
268,009514625a73bd678db0af615cdc7cb7,Allaple.A
268,00718458e8f0dba52f6ae9ff93f83720,Allaple.A
268,003e4764a8283200e4e4f01ca3417960,Allaple.A
268,01d595e5ca4465dc31d4d263f3c7b68e,Allaple.A
268,00d8715b38961112d7aa11eb19aa57ed,Allaple.A
268,0147118c3d088e9c1c79b5910c7e0b9e,Allaple.A
268,06900f144d7eb82c8466d4dc80371ff5,Allaple.A
268,003160da8ce6c48288f8b48f92ea915d,Allaple.A
268,0531286c79e6af00e8d0a421525ebf45,Allaple.A
268,01d14bed2ea0acc205f3dd6c63381689,Allaple.A
268,00aa397821422b2dab6e14e4f9d44f18,Allaple.A
268,00855fece8f48cda6e68375407d84553,Allaple.A
268,07c9283a625919963fb1416897399521,Allaple.A
268,089135c110ea7a71118aad26de4788a3,Allaple.A
268,04e56cf631ec911970982320268d3f97,Allaple.A
268,0069d51d50cf21be4da1963219eb7a0d,Allaple.A
268,059e09728d7b98ce47f4931fb79eae96,Allaple.A
268,00aa280345a24638af06611b2d3ed158,Allaple.A
268,00bcf55d9fa71f8a673182e330a00f0e,Allaple.A
268,044267b33e8d943aaa020afcb5b1c18b,Allaple.A
268,038f81c4707e82818e9ba22def261fad,Allaple.A
268,015c570b85f44ad6d4a2fb83c4a8b864,Allaple.A
268,043312d342793c1efe94d4fc20512a23,Allaple.A
268,06c71de07d3d6cfa0353532499063270,Allaple.A
268,076058289e30c3cfb0cc97c8de3eb336,Allaple.A
268,061b5d0e227d853a2f5cc8e9f3256f10,Allaple.A
268,03fe56296aebe2546c1ce03d8605de63,Allaple.A
268,03ecdc74d96ba7b079b18af6558c845d,Allaple.A
268,040c2415ab27a77e486ef80f0d19dea4,Allaple.A
268,046a4706eb4a3b687f86fe421ea08a56,Allaple.A
268,01eb0696e6de77e83435cccb7d6860c2,Allaple.A
268,00bb033d243aa85695ad82955312467c,Allaple.A
268,0625a3429c4ed562e76e6498d25b7014,Allaple.A
268,043868e21b9939f3db6c595402a403f7,Allaple.A
268,040895b2c1fcea1f48d108a3434de618,Allaple.A
268,04f20bd254a890bb976e3b3b6e456d77,Allaple.A
268,003b17b6fa5b0c52d1d233fba00519b1,Allaple.A
268,002ecbf29029ab478576618d66a1d27e,Allaple.A
268,078f39e5450f388a0ef618a4e2b96413,Allaple.A
268,0174e4edf561edf8754d0e8b01579e78,Allaple.A
268,08b0892551a7d6e1e59c83568f80c4ca,Allaple.A
268,0500cc29dc47cb3be5fb3b5ab9ccfa0d,Allaple.A
268,0594172d0bb7b20f577f26a7dcc8d98c,Allaple.A
268,0022b88705097322c8aa3f13b54da603,Allaple.A
268,045222e8be6a5d8a249d9b0ab2a93d34,Allaple.A
268,00ae7180e135066a4a3ffb598e0e75ad,Allaple.A
268,011eaf28313dee39d8ecd538afbb097e,Allaple.A
268,007069c2ebe3c70efb243cebf73f6272,Allaple.A
268,001136f832a1eea98ab2a0d141d8a8ea,Allaple.A
268,0816cb5f5ec13c4c4cf7473166252484,Allaple.A
268,06a5478cf6aca08bbd42ee18f54650c4,Allaple.A
268,0592c51d0f875b070b34e3795ee0f13f,Allaple.A
268,0130903b9067f98e725aa8e8e4175818,Allaple.A
268,009282a9bb5334b8a565f9b54578d2a9,Allaple.A
268,089ab063917ecfe86da10af44c0b5cee,Allaple.A
268,00b46563176f234fb17ae003c20df881,Allaple.A
268,054fe70be22fc15e75456cefd4fb6338,Allaple.A
268,04e0f39574099b654917180a23c013da,Allaple.A
268,00db4a645a736e9ae94da0a2a7efbe44,Allaple.A
268,08a8ca77b8d6f641f7a0740c4da6865b,Allaple.A
268,074faa391898ec20e90a8667af1a29df,Allaple.A
268,03f6b24b4400a61375ba5aeca7fc2c0a,Allaple.A
268,05c69d406ceb66ea5fc873e4d65bb80d,Allaple.A
268,009f2ff88a6c8fb3bef45d6bf4975705,Allaple.A
268,00c0d7bb5818ba7fc91868ccce8f0059,Allaple.A
268,033edb950a21a112d22a8b639d382bf2,Allaple.A
268,01241a5ca41508d07b33a50b9e0b34e6,Allaple.A
268,037942dd34b6949f6a2cadda5656ed35,Allaple.A
268,03fe932de1a361a4aba9d8019052e126,Allaple.A
268,0775da7738b96ce15afec637cd8ee38b,Allaple.A
268,03ffac06bb079ba2af823cd4e8b6116e,Allaple.A
268,052835fd678ec83d7ae24d2fcd160dd0,Allaple.A
268,085889cef364ee5e0d328dd20052c2d4,Allaple.A
268,00209653b8e94e5a26f448e3ebb334f0,Allaple.A
268,012a60a288b9392d7b463154fe0c0be9,Allaple.A
268,006a2c5958101b607106eb0f0e772bfd,Allaple.A
268,01d1b77426ebc3104e188d602a3356e4,Allaple.A
268,07d4bf146b639760f18d6d7f213ba51e,Allaple.A
268,01139506453efdb22b61e0ec16759570,Allaple.A
268,03aeed7c7d7e4fc660ac9562ba996edf,Allaple.A
268,0409f376e9a85c41a4874f7474cad77a,Allaple.A
268,05277b1969c048cd5b3ca058362ef5ec,Allaple.A
268,04bc42b283d54fe7073d403be48d3b74,Allaple.A
268,081c463e6b22f6df68e5c287bba52319,Allaple.A
268,0864ec85f7f7c11175af45d7df3a609b,Allaple.A
268,01d10e95ab09f01c6f15001c8b381601,Allaple.A
268,01eac4f85045283435f749281298223f,Allaple.A
268,03721a40b0113532ee9d1188ca3c7935,Allaple.A
268,001af78484d51181567134c160727cfd,Allaple.A
268,00e38fa36095ad4da0d4e7fc929bae9c,Allaple.A
268,03482c3cf6b7b3d7f1d1a936998fe87f,Allaple.A
268,03b547be81bf900f272978d7422d814a,Allaple.A
268,0736c105af8f27497286424fa442cb40,Allaple.A
268,036a71214b8578f1e4fee2fce127d4c6,Allaple.A
268,016252c0b75d417193ff0ce9ebbb7e42,Allaple.A
268,07645b3076faf4e0c60f0571faff0c06,Allaple.A
268,079f4cb9e9537dfee174b0ed128506cb,Allaple.A
268,050984959102285bac4d66710de538ed,Allaple.A
268,003ac06d0091edd6a7ea3cdddb8a4259,Allaple.A
268,04037e9efe4c796582dd840af0b2fdb2,Allaple.A
268,07342ce02da9d3967aacbc26819f5b58,Allaple.A
268,06b7b00466f773fdd190c6d702a570ba,Allaple.A
268,034c372d98fa96d2f7c161c7433f69fb,Allaple.A
268,0823cb0f9ccb54f0938ae29ef6710fdf,Allaple.A
268,00cb4516aa5208b1fe3a75be8fd9a393,Allaple.A
268,03edd055e703c64e3b019b355c767c72,Allaple.A
268,00bda784761abfc87d01dabe7e1129a1,Allaple.A
268,03846c8822464ec7538d7ced5c4b0118,Allaple.A
268,04b84e050fb83f25c7d3c2b092f42813,Allaple.A
268,041bd2c6e48f8b8b43563c877eab3628,Allaple.A
268,077ff2d1169dcddf277eb2694af30258,Allaple.A
268,052db292506fabe9377eb3a659cde479,Allaple.A
268,00cf0e2c02d89e634e05f177fc2e38b8,Allaple.A
268,002b55a68bb77d4e9bde80b71385c17a,Allaple.A
268,0443cc74269c6a56454fe01a1efc498e,Allaple.A
268,0895e83b88c11f2c19372f533c64f342,Allaple.A
268,05a5cf4b4440754acf2ab7382409dae4,Allaple.A
268,006a999aa2bcaafbd1f242848dc076bf,Allaple.A
268,00d7068112059764cc4a0c58f268c5f8,Allaple.A
268,00fb12e04953e1af57e37d411a33d29c,Allaple.A
268,01ae600edb32b99955e2b8d9a29f8bbf,Allaple.A
268,06e47306542684aacad364f4fc36744b,Allaple.A
268,0306e0192336fde8d4d644645920e337,Allaple.A
268,004cb8b36d89d4807fe97db70c03c443,Allaple.A
268,05d63e520639b358a69f724098a6969b,Allaple.A
268,01f5d13634fd134e42ccba4402da8bbb,Allaple.A
268,03de7897686e95601b418b0da85b776e,Allaple.A
268,06e8bc35a2cc5ed69d2c1b668cb0db99,Allaple.A
268,008d436e2fab166c8eae6e6383075159,Allaple.A
268,051c2892406cf8e18912f4fcceb0eb02,Allaple.A
268,0005efa76c988aedccb97cbccbce4bd5,Allaple.A
268,049b712defb29d22c2d5a5d1b108c074,Allaple.A
268,03401cb5a934ce52ffd34972b2632394,Allaple.A
268,0000d5e5e8c6891faac05a43bb355653,Allaple.A
268,07174f35ecd49112661fe5d8df8e39ab,Allaple.A
268,0151d914ff001e5ed51873d0d5a644f3,Allaple.A
268,00603026f101a2dac1e5feb8837961f0,Allaple.A
268,05e6e0f161af13ffebca15a73dbe1a6b,Allaple.A
268,00fdbe8cc39439122b9b1d6818147ed1,Allaple.A
268,01b9a837d58b987600c7347f741d3390,Allaple.A
268,0035d46385aae9a4e30fddba508585fa,Allaple.A
268,030e11555cfffaa57b954f540aed88a6,Allaple.A
268,068ac2cca470cd91a78578d420ccdfad,Allaple.A
268,01b9cee40473bda97a2b0bb45964bf04,Allaple.A
268,06405e726b5a5ef5d2711a8565b8887b,Allaple.A
268,04a81b1318d4e5eaa1cbdd3b027fdb1a,Allaple.A
268,00afb83540fd9e972549a5f84a270ee4,Allaple.A
268,05b7f2a9891e2f2e06cd649b3ffaba44,Allaple.A
268,0318a6cdf888d30153ac573f07f56806,Allaple.A
268,07b04b6bc3ece52107b75bf20fe9743a,Allaple.A
268,01f0232b6018a83555a0a536005f0e56,Allaple.A
268,00ed5f82049f4d166aebdd9eff79b164,Allaple.A
268,078bed3c2c87e7cdf6332dafa8abea99,Allaple.A
268,01e0266b0de5849119e5f035ac707fc1,Allaple.A
268,033fa2e8fbced3b08923636b09f3ed6b,Allaple.A
268,05731d4872e566de8cc1aaf5c6b1e7c5,Allaple.A
268,07c6811691b1c0719b1cb8c883e17233,Allaple.A
268,03939278588c2df6d43311490ed0f70f,Allaple.A
268,00928f7e63bdb37c128bad46cb45476f,Allaple.A
268,04926f48096de8d3e1c0ced78f76db6e,Allaple.A
268,087f7366e371b4e98c3f0138249771f3,Allaple.A
268,059bcecdc034cd85c2439f310c86f493,Allaple.A
268,03ba140c88da774e6ea9395173c43ef8,Allaple.A
268,0404e650aed3faf0d1772c176fc05a22,Allaple.A
268,073a4d2f5fbcc31906869c7869c6bd79,Allaple.A
268,043a6948b34da34d8382ad2da26cf21a,Allaple.A
268,054e0799fd3b33608ee77b1ed1984dfe,Allaple.A
268,01592712e5615f4dfb677b9348cb2b2f,Allaple.A
268,058a869ecf6657fde94b781cabf426c1,Allaple.A
268,05966cbe2e3ee5fe68da1b561d236f00,Allaple.A
268,07588c1dd2b7df83a55277b7a6194393,Allaple.A
268,045cbb2a0ff33ac97179fe67fda3f500,Allaple.A
268,065aeacef48ff295e0a2e1e7bb76f4e7,Allaple.A
268,00e24b52423ea41b2d391ae29ce3eb22,Allaple.A
268,0758750cb932a56e8ed0c4e788a30d5e,Allaple.A
268,0021d1957e56ca82df52a45917ba1d80,Allaple.A
268,074f6e10401c4e3fbf5393d9cd5674a7,Allaple.A
268,071a472d42377abb24b60dcbead10cf6,Allaple.A
268,018d9cb68a4ba8a13b098ecdfdadccd7,Allaple.A
268,052f1c2d2a33da3e7790977a92bf3257,Allaple.A
268,014f4e5cb4d7a35739a33a3c27217d79,Allaple.A
268,00cd74d37bc0efcea0fbaae9fcbf7a14,Allaple.A
268,07b3ccec55e6b5d620a95f5f0273ef44,Allaple.A
268,00495def5d90321e24b1ab08aecedddd,Allaple.A
268,00ccb4209f0a9ca652bfce2e7718315d,Allaple.A
268,075edef2fb1df089379b66165fcffdd9,Allaple.A
268,017a8553d289c61785b890fb48b4ff12,Allaple.A
268,03b3852be955beebbb16a438599ba03a,Allaple.A
268,0194a1301626471e141ca9054f6870ec,Allaple.A
268,00102e211956e083b6de30080b93843f,Allaple.A
268,03128fc211af541f71ea9f65603bf744,Allaple.A
268,07cb7aaa993c4993cf2621192f119e56,Allaple.A
268,00821f49d2562a3e126bf8e8f169d88d,Allaple.A
268,00681182c826525f303a66f0125208c4,Allaple.A
268,01f6d55cc5195ec9c5fc4552fc01be8b,Allaple.A
268,01062bbc0c6b748751c2378d810df033,Allaple.A
268,05bb58e6c9be76bfe1410057cd981e4b,Allaple.A
268,083325be20c4cca83c5a327fa77d3dd2,Allaple.A
268,008ebe34074cfaa815bb6acfe82704a2,Allaple.A
268,0505cd426583f05de6894ed47b5fab31,Allaple.A
268,04cc8c7273126ebaf0d3027519455c50,Allaple.A
268,08821d54c55f0b067c3827b5be07944a,Allaple.A
268,008aba76da3da774a244220fe059b059,Allaple.A
268,006b6493ad044f97eb138a83da662c91,Allaple.A
268,0684e02fe49f1497afcde20a62ccdce2,Allaple.A
268,046806c8bbad98acce9bb15c00ac312c,Allaple.A
268,0822afb6cb18b71066890eb247711dd4,Allaple.A
268,07085c41fc296a10f8b8e81d45a905b4,Allaple.A
268,03b5f2da498442190c17130efaadc66a,Allaple.A
268,05a092228326efef7fac59a503d44244,Allaple.A
268,05d1716c05db7bca5f9b0bf4ecdb03c8,Allaple.A
268,06d9dc3d21f48f0356fb6c95454ce79b,Allaple.A
268,0395bc8468bc7f771d5267f32ed14985,Allaple.A
268,006a84130e324eb1068a6f9305fe44cf,Allaple.A
268,05ba4aa095a69040c8415ba5747704ab,Allaple.A
268,0038cb48d05aab8e94f42880871fcb66,Allaple.A
268,068db6d5db2784b9c0cb49bf053d8d7d,Allaple.A
268,014eb57ee6fc661f6f3e1aea1cd0b200,Allaple.A
268,05ad2a0ff4494b47cba6015bc369deca,Allaple.A
268,065fbd76581e9c8e3dc55af1963a42d0,Allaple.A
268,00089afd52bf1614ceae488334ddfc19,Allaple.A
268,01a5b82f45d8d2d1c41521476e888abf,Allaple.A
268,04865e81d46d6cb4c1120f98ad2b506c,Allaple.A
268,0491c9df1be51b6e0a95f63a3c72cacc,Allaple.A
268,042faf69313f03c55881786e5f42e81e,Allaple.A
268,0808eb336e2413f29ab800fefa3bbd2a,Allaple.A
268,00cfbb09b4428d895ed69588ab25a6d3,Allaple.A
268,0821a3e266c1d08f4d1ceb87fe4283d4,Allaple.A
268,066692165637e1ce253b1ee840c489a0,Allaple.A
268,015b2751b55e79b3e450274243414eed,Allaple.A
268,01f526fb759df003153498aecb30cea6,Allaple.A
268,068d0d72a7a99c688dea61794d85890f,Allaple.A
268,075856b170f2f793be1616f3dc539eb7,Allaple.A
268,064df554844b61d86b880a599683e703,Allaple.A
268,06c3b85945205f854a1c52fd4896a3d7,Allaple.A
268,034b9e05b83c409054b4a5d2d56db119,Allaple.A
268,05bf60b0fae16f2f630b8eea51a3356b,Allaple.A
268,06c4faeb951f9621f1349943b06164cf,Allaple.A
268,037aa24bdb90cfee1dc260ea84991a4b,Allaple.A
268,008d7e969639d6213faee6e26a57b297,Allaple.A
268,051bd6497346884fd432ff9cfa8f1e6f,Allaple.A
268,03a895ce9e561ae3d3a7607f26998b86,Allaple.A
268,000ff526dbb9a29c62f183805f1ed1fc,Allaple.A
268,06c4dd62b3acd153616fc164a29fcb7f,Allaple.A
268,00825c0aaae86d257a00080a417a9111,Allaple.A
268,00b5ddca7a948244504d18e8637f0469,Allaple.A
268,002f9c412eae016fb8b3c466aa3d3ea2,Allaple.A
268,0685d936a3c72fa057e5cc47bfb877d6,Allaple.A
268,00a6e2f45af41f6fc5c5e8a212473929,Allaple.A
268,03faaa5430d4ceef34f663374f453b14,Allaple.A
268,01ddb5c1ce1b035b249fc37090c19c48,Allaple.A
268,06767e428c57c9a653a539292517e400,Allaple.A
268,034f93fafc239e44a816e6c70d0b89e6,Allaple.A
268,055a15850a2774d03b425768a694389e,Allaple.A
268,0108a92717a196bab13adc9a3506a7b4,Allaple.A
268,07609d644b1103d721233f2b2d0929c8,Allaple.A
268,0518369205de1b97bbcbfaeee0faf323,Allaple.A
268,017bf6036551ad7046a8043d6824f3ad,Allaple.A
268,00f971e69aae4ccd38f7edae05aa5314,Allaple.A
268,009ac68df192982556003d150648eb7c,Allaple.A
268,030e7401d12d8b081740ed821ec9d269,Allaple.A
268,06324754db02e067855b6d32f794aab3,Allaple.A
268,00c58074cfdea82a015a782d17f99a69,Allaple.A
268,08981ed3f4f4213eaa6b5e3602d73395,Allaple.A
268,0086791fe9e29c0ea84d3a6ca2a68e94,Allaple.A
268,086a8fdb0599b407db288b9c4f49408b,Allaple.A
268,01e4548b06251002d8a0bcb60da1308d,Allaple.A
268,00e3c0fd1f84dacca383d88d765ae54c,Allaple.A
268,034c1cf30baac82f4fa854808c8fc093,Allaple.A
268,04b554abb06a21d6c08413279f22354c,Allaple.A
268,086a5a5543f5d3475fe88e1803c68b0e,Allaple.A
268,0675bff21f47b12bdada03ea63faa0e0,Allaple.A
268,0520a27b504ed8e002b961ce2c1ce0f6,Allaple.A
268,0703afab3f98a3fefcfd384a9ff3f297,Allaple.A
268,073c430468ff56c7bd2631358d9d7e07,Allaple.A
268,038e424950f006a7668d8fab67cb07f9,Allaple.A
268,0091299f3785d588397b774c0ed0bab5,Allaple.A
268,0093321350707fcb8ad4cb29a0fed05a,Allaple.A
268,011d3ac8ccf41feb78e36419ed0e0eca,Allaple.A
268,074560a3ae8e9c014d15d0d02047c563,Allaple.A
268,05dbcdebed779a4635f0fd7329c2c1d1,Allaple.A
268,06cd5dea241c3c6e8f4536423d70ea86,Allaple.A
268,055b6d3d8463be40a839b489078398bf,Allaple.A
268,00127d4ecaecc24325e372e612eb0a7d,Allaple.A
268,045564044519ebd3f5e44625c9311f09,Allaple.A
268,07d40318d47496065f13ca82e39e1fee,Allaple.A
268,009a17cb6ca061ea3dbe5ea5352d6fde,Allaple.A
268,068501c1c08c28fa5dc89bde14c07f1f,Allaple.A
268,00c76cb5120c97c14af08a644f52b00a,Allaple.A
268,067a889400ca95078110d17e882b4a59,Allaple.A
268,083a4e4483aa2c7baedd52113e476adf,Allaple.A
268,031346f144c0bc8cdbe951caf5361bd6,Allaple.A
268,081a1f6c39f635ff5bf9f76997b140f8,Allaple.A
268,0366d7c03ecca903674d4273bc138f65,Allaple.A
268,056fb194cbf6e1abe986dbad2e183bc0,Allaple.A
268,005b1e3493f865b4d55beb2fbdb07661,Allaple.A
268,05d40d80ebf39494d6997e30ef23ea13,Allaple.A
268,01f813f30a2a8cf5059366c9c089dfb4,Allaple.A
268,00586458b7d08416aed4dadee80f5525,Allaple.A
268,06b22d12c04c68a0d85a2d818ce34a76,Allaple.A
268,013b12dae78f3481863e533396ff8a3c,Allaple.A
268,05c96950479a3ad06561518b07d0686d,Allaple.A
268,0434861157f0ebad5a2f8a39ad70ccc5,Allaple.A
268,055f6b534564c860d90712d1a940f806,Allaple.A
268,01a46bff4b36e127a980649bd9a45e5c,Allaple.A
268,07b4c1c2df97fa41a9249e07e1dba9c3,Allaple.A
268,05e6328c87a4aaff0bb156649fa480b3,Allaple.A
268,04fb8f38bee8889947236734ac138e19,Allaple.A
268,0533d48334d0dd41f061fa250fd8f841,Allaple.A
268,00a44d8d31808d6e055c4f5531aea8c0,Allaple.A
268,01c63de5b3b1a82a362bf686035497b9,Allaple.A
268,00c8e0facac1ed212cd7ec56bc50d487,Allaple.A
268,072b38f6ef1d1acbe1967f8d40e50e54,Allaple.A
268,01c6678a982a96ac963c21d2d654a1a3,Allaple.A
268,06796b9d7e8b42860f3a82d627764fd3,Allaple.A
268,050cd1164609f53a110c7d64bf8fa62d,Allaple.A
268,036d011a80cdcc1e19f6349142d4003a,Allaple.A
268,006bf48df3470d2f77d1a0c85164eb79,Allaple.A
268,0764e74043fa5caacc9c1d37d2f01329,Allaple.A
268,0605499084d55164b1baa96798280ef4,Allaple.A
268,0361f27d95cfd8b70a7d242f5f9d9a20,Allaple.A
268,06ed2d01df4eeb4460a6b74a7e78a2e1,Allaple.A
268,0132ecb7840434b0fda44c698ca8e66e,Allaple.A
268,035102e553e1ee96130ba4becedb5990,Allaple.A
268,0529b3d6aa119c03d53675556c575c92,Allaple.A
268,065cd4a56dd8cb24c23414a13513aee6,Allaple.A
268,05cef0b4ee84135173374b4005e8e3b1,Allaple.A
268,036509b4932caed0c77f96efad17796b,Allaple.A
268,067fadf83363a385c3692cb277edf4c1,Allaple.A
268,010214d2e8b8e28d932f294c2d5629f6,Allaple.A
268,0526a6a1a651f66a13b43cd263fc2613,Allaple.A
268,032f3dadb3e3769688124c5bb7754efb,Allaple.A
268,070fef4c7d67828c4607c3e9eca1c29b,Allaple.A
268,0185218982ae006fe0fcbaf7be64c977,Allaple.A
268,0494c6b6382d45b4d59ea5f52e45127c,Allaple.A
268,088fefe9bdf539e99aef79eee7ae3740,Allaple.A
268,00d267d45d86088d772971082e818c48,Allaple.A
268,07750897dc7be824702992c347d9593e,Allaple.A
268,07b6744d509ccfc90761693637eb0551,Allaple.A
268,031378cf68a13a02fd4053f1ecd28509,Allaple.A
268,07dde13f5a37205f76e07b52eb307dc6,Allaple.A
268,0393be192d58bd05f455e51eec9b4708,Allaple.A
268,0072f93a80c52b54fafe830c1f7acc14,Allaple.A
268,053d0997e65f1fd9bc9c628dae008a07,Allaple.A
268,089f326e1a323e2f5479959eac3483b5,Allaple.A
268,017390f9e671fb5219f76134a1d9487f,Allaple.A
268,07704cc3841082abfebd7e9e5f978b74,Allaple.A
268,041009abae6c685bbfccc4d3e9cf75c8,Allaple.A
268,06276a3b0cf9d41e4849078fa8aad0e9,Allaple.A
268,037b0f350e5ef39c5fbd085e7f15e5fa,Allaple.A
268,04a287af39df742b2fb7b49dc02818f9,Allaple.A
268,067fea859c481c1a990a1c610bd71140,Allaple.A
268,00c2be984d71e44be80b4207ff9e3c07,Allaple.A
268,04dee77f5856bad149eca68cf6264deb,Allaple.A
268,030750e537bba45d5812ef6665e6a309,Allaple.A
268,08248995ffc4aa793e49a21ae2aeb2e3,Allaple.A
268,07e7b74daeca4fe4120b8f877b1b730f,Allaple.A
268,00b51124c900d6dcd38d0b309ea57870,Allaple.A
268,0197c34ba3eaeee1255e4acf1daffce9,Allaple.A
268,00fb23fbee95605a786e285968139311,Allaple.A
268,05b74061a6f45085a5b7461844a7f829,Allaple.A
268,07c93dd71b5ffd51b7ea6a4b82795042,Allaple.A
268,060d1d7fd30ae3dc7492a165d9ca4ad4,Allaple.A
268,000f15e50be78993a45ced90d510b7a7,Allaple.A
268,0597b93b308688fd7a44243ba95ecd2e,Allaple.A
268,07c28c7d476ac2ca44724ed172d29ebd,Allaple.A
268,083c372141b06fb392feb81e070ed1c9,Allaple.A
268,0622ceea48f58b6c9a42041311bf795b,Allaple.A
268,008cbd4ac0bed7e97a1c32ce82e93f17,Allaple.A
268,04ce1acea1aa444389ca5a7aedd7b398,Allaple.A
268,07ba8f564418bc2d92c31c081a80f35b,Allaple.A
268,00e492a03041c796934a42bf609a6e7a,Allaple.A
268,07cdbef4796a4b9fae185c0c9790343f,Allaple.A
268,0014343d8e9c938552fd8e7658a72adb,Allaple.A
268,00f9089eae36e62f371f8c2040d52e1e,Allaple.A
268,070d48a26969afea85692fd6fe27e7f6,Allaple.A
268,05d9addae38b581c084c69a10cf655d7,Allaple.A
268,0635126b0b70394e634e3313c5561fb2,Allaple.A
268,062936fae222f64fc12a73c4b82ba0a9,Allaple.A
268,0519ad6b85735ea60772fc23ca855277,Allaple.A
268,019face8710863068f502e6d07223e0b,Allaple.A
268,050bb172b53c28b8be0cac1312bf9981,Allaple.A
268,088bc17b1680cd890c4ae807563387dc,Allaple.A
268,00ca195741eec2e7481df6547f6ba3d0,Allaple.A
268,0588c3de4ca966bf4ebe15c98ef80868,Allaple.A
268,039653b4ba2b69e478e8c0af358db835,Allaple.A
268,083f067c5b3238c1653dbb76ddc8fce2,Allaple.A
268,004143dda8a91e1f557b891a663af3d1,Allaple.A
268,006e9c381568f3fcf7b6e9d6d95f2cc7,Allaple.A
268,01d606185cf8bde89cb5c83fb0402a33,Allaple.A
268,001cf1a924739fc47e5e5ba17b470226,Allaple.A
268,080b5fbd824604ddea33de5b60463e1c,Allaple.A
268,062af40d0a3a00e0cf05d73d6b5d7b1c,Allaple.A
268,040bfe9a1b6757f5bd2bea06ac907009,Allaple.A
268,05b76ebfe050e7456fc79763e4843752,Allaple.A
268,05aabb8f0f8374fdf8027bc268092884,Allaple.A
268,0365efcbb2ee6b6a43d0542eb2ac33df,Allaple.A
268,03dc329e8cc4ce1da327648bde10563d,Allaple.A
268,03e79c1fc78d6a8aa9f686c7d5a8d81e,Allaple.A
268,08341c0ca9df0496d155d22a649dcf77,Allaple.A
268,08490f0b034b2680e405fce315ed1e5d,Allaple.A
268,008665715f0c582b7bf9c20359844782,Allaple.A
268,073188b5683987548c8ee00ca6edb3fe,Allaple.A
268,01ba351e362c6b1313c61587d487f3d6,Allaple.A
268,051136624d214bb47921843a0868e93a,Allaple.A
268,04e4c1bb070f8faeb1c81a3f6eec6e57,Allaple.A
268,000dea45a346cd0229953ce8dc368aaa,Allaple.A
268,08035812c07d3fe0ce449570e71a151d,Allaple.A
268,03d44bf8a9d96f6f467520e99b764cfb,Allaple.A
268,075fe80cd955619fe9f29657508dfe25,Allaple.A
268,0895c54ccdd8c4eebff952bbbc3b45b7,Allaple.A
268,076011ff249a1b8502c7b4ea4a961345,Allaple.A
268,069175aacde43527089901a7fffbc2db,Allaple.A
268,01fae849f6c3f7e53300c88e8e225410,Allaple.A
268,05ba6a98753b265a200f4d1996a6d261,Allaple.A
268,0110a0ce61a3eb83153efd80829c6f64,Allaple.A
268,0310632faf1f5b4e31808d966c4485fa,Allaple.A
268,07b2d2bd576c9ad7cc415aa581acccc5,Allaple.A
268,055780a7c8f27acdea1fb2640c811fa2,Allaple.A
268,015c77bf389d316134e79a44dac9372d,Allaple.A
268,00a7ba864f3af932d47e6e998d35e769,Allaple.A
268,081aad0cca5ae2c3f49d031fd3950fb7,Allaple.A
268,01a93c45984b9b6395e35908efbd78c7,Allaple.A
268,003a71a0ee32ab1490fb76f16164c939,Allaple.A
268,0063f29eb65592041b8bab22173b5abf,Allaple.A
268,030ff5a3245a3459ef2920d0a0a104f0,Allaple.A
268,01076f21e8a811cc1929b1b1d8f5b578,Allaple.A
268,0815dc4c4cfc4c46ffc577a77590bc74,Allaple.A
268,05751ff5eb46c328d67b23d627873737,Allaple.A
268,007c2413bc08726683940f57860fd045,Allaple.A
268,064cfef7fc6a457def60dfeeb6a091f8,Allaple.A
268,05e172d3ee87280ed123b7854e5675bb,Allaple.A
268,00a3b6e9be926f71d550b985411e430b,Allaple.A
268,010a0e612041d33e7fdc8185b8fb8bd7,Allaple.A
268,07016e44955c2179af17f6e215ee55e7,Allaple.A
268,008aa5ebbbacb2ac8d5a5ef82edffd20,Allaple.A
268,07ab2eadd327b326ae3b1fc1cbd390dd,Allaple.A
268,03846608b26d77f0c0e123c309f3ad8a,Allaple.A
268,001a3455cbca3d5cb240693b783a3a4a,Allaple.A
268,0718d707648e3fadb07d4eb1af9495cc,Allaple.A
268,065f27a7a3768b3c63d77344f27bc0c4,Allaple.A
268,07b45f25a326c8dda36a48f954773a3a,Allaple.A
268,011a6fec25e0f7049e7e36c0a8f4ac44,Allaple.A
268,04a7bcaf7ff076400445fd313aedb77d,Allaple.A
268,00103afc6f440bd4bebc80fa7df94f9e,Allaple.A
268,066f7f3e6169865ee3fc925b56ee193d,Allaple.A
268,00b5fb9b372401341c4500b39568775b,Allaple.A
268,07a047aa89ec2530dc76568f3c6e227e,Allaple.A
268,0601fd3a6baddf7b18ed597c7a901790,Allaple.A
268,05e94eef82b828f187bc3fe06434e2a5,Allaple.A
268,05618ecb39dae501f53763df25ce697e,Allaple.A
268,06076e903a4a6bf3eea44ede24612e82,Allaple.A
268,071ec59ba747121213cfae1ae11f58db,Allaple.A
268,041e17cbd388be0d7df6bcd9aa871735,Allaple.A
268,043d295af94870858e86e92546096add,Allaple.A
268,052629d68e09d43c4c2467d605a66f74,Allaple.A
268,0887c4f25f260887627c51eb991ec60d,Allaple.A
268,01f9040e6776937d59541a523d7b9b0e,Allaple.A
268,070ee3978c982760bc16606fa6d6ddd9,Allaple.A
268,012b2d0dcd12763ba67c643c4071d066,Allaple.A
268,03c009684f90d32201b810d91e3a3520,Allaple.A
268,062479305e423ffb43ad72d9a68b2286,Allaple.A
268,045ab0c5b33e59ac459e1135330d1832,Allaple.A
268,0335d73b4260c729aea75021ae997bbd,Allaple.A
268,011f85ca868db03db746ae9b12566d2d,Allaple.A
268,00420a75f0bed93eacafaaa284cd3cdb,Allaple.A
268,04b9f1af68dddcb75b0f4e6588fe7bec,Allaple.A
268,067b424d283f0ea7f06adfab4e3c28e3,Allaple.A
268,0564eea682a80279d3bfe9a050b4408b,Allaple.A
268,00bfe1b18e3ae02ce470ecc46f4c87df,Allaple.A
268,058255836ad87cd3eefc109f33405467,Allaple.A
268,04a19c05892dd73af1db1b6369bbab9b,Allaple.A
268,01b30c876fce2ba90549e4372bdc21fb,Allaple.A
268,01905076ec5cb729bd233c69f994fc02,Allaple.A
268,0441795d33c648b5aa3dd57143465ade,Allaple.A
268,019adc639a1fb3b46d8034d1e0632fac,Allaple.A
268,00041a1e070f2c44e4fc0193014e43ba,Allaple.A
268,0600d74b4402648649a7999343babd7d,Allaple.A
268,05eaa1f21ced93bb7356f6fb9dd19dd0,Allaple.A
268,08962a68cc65b06f8b30860a5c24c3ef,Allaple.A
268,03b1cadbe608e210aba2ff584889e5ad,Allaple.A
268,018b85035104808edd37027234f88da3,Allaple.A
268,0867d9280eb9f3385888f2b957f39069,Allaple.A
268,0567b1d812c6b64044bf409a70690ab2,Allaple.A
268,084129534c03aaeaf8c04646290ca000,Allaple.A
268,04e9bf99faad7fbbf016b30d401af6df,Allaple.A
268,00e27d18db7acb2a3d3f116140bfbfe1,Allaple.A
268,011964476ccb33450cd196d6ab2bfa67,Allaple.A
268,00aa50f5cd95d9f27a67c98956c8a5e4,Allaple.A
268,00509c12cfe2ad7a6fcbc9c5411d6c5d,Allaple.A
268,000b7966eb236a08ab4de689475e92f2,Allaple.A
268,07c621a57d5bd59068604407cfa64f5e,Allaple.A
268,056991e50c14b3c0a79171709581d7ae,Allaple.A
268,07e9433616a9798fc9a94ecebd3a5172,Allaple.A
268,010a9e6398c02a43a901db45931c3ba7,Allaple.A
268,05054a2835aa0d02f710e9da008d592c,Allaple.A
268,0832263f837a6723138d4f691bdc4712,Allaple.A
268,00cdc29877ed2d6bdddd420a770666d4,Allaple.A
268,050088be747e02e2c1d351fee93633d8,Allaple.A
268,06209cedd448aee46afc1ec52c8867f9,Allaple.A
268,04a7481675840dfc04633fdd39cfc03f,Allaple.A
268,070d93a7f1b1f4a6f11689cb25cbd6b8,Allaple.A
268,009513f56d0d1aa011f0b0e5b449b24c,Allaple.A
268,009084093001d0230c09bf9aa31d7ba2,Allaple.A
268,044006e0ea18565aa8cab3d2fd860ea7,Allaple.A
268,0464e3522519698d3e3b7651076d10b5,Allaple.A
268,03af41ba87121140b6891a6e2bd7c7a5,Allaple.A
268,050830af79736cca66bc8e0a60efc66d,Allaple.A
268,00a363dc98bfe30422eba0740d8a751f,Allaple.A
268,068dc06edc4c3934b2f3e95943a17373,Allaple.A
268,03f60fae728ed5b4fcdd31887ac57485,Allaple.A
268,0123d59dc8f9ba47355d2f783a7f91ee,Allaple.A
268,00f62b1dd15cf72832aef8c333844ec9,Allaple.A
268,006a465695698a362f227948df32137c,Allaple.A
268,00af3bb50477df04978e8e321000eeae,Allaple.A
268,00655595bdc58cd39bd5845bf72ebf71,Allaple.A
268,01d7fc23bfdb85ade00e0e30a2116afc,Allaple.A
268,07074a5e2e7ef9d5d9c32a40de79287a,Allaple.A
268,01007bc5a4dc196e144f5fa90af30702,Allaple.A
268,03f47cdee3da886ca65fcae01f35bb9d,Allaple.A
268,06c49bdf092e43d36bcbe6cf8f4d5c7c,Allaple.A
268,00fe4356c820a693143cf83f9251d497,Allaple.A
268,01aade632e4383bd080908f4fce4af68,Allaple.A
268,00005470c58e40d3255c064f9db60b71,Allaple.A
268,008ed4cef6e0bfe3be81a0043b3a86ef,Allaple.A
268,047f1c692085890d8fc2b2957984f15b,Allaple.A
268,0671fbe822384eb3b46ad1e8f1e22628,Allaple.A
268,034ab51af1cf82490fbd80cc7afe737d,Allaple.A
268,01bc4da92e212d4bb1cfe4cb1b259a04,Allaple.A
268,0633e99fe16af5b6bfbd561a194c04bf,Allaple.A
268,07a3aff75b524aba0553ddde70b8c332,Allaple.A
268,0756fb9da6c034d5f543ddd27193dbb7,Allaple.A
268,075481f4b64d30f3b0761062dc855e45,Allaple.A
268,009c7de9f0a00109c1a20501def5dc5c,Allaple.A
268,08350d7dd87d61b3cfa87b022b6ddcf2,Allaple.A
268,0095dc95cd2f1202a03cfbb36dd6d1fc,Allaple.A
268,07c0669c0cec16168a2093effbcc5d9b,Allaple.A
268,011e5a4d3bda148c73d8071859744c74,Allaple.A
268,051694095e60d39890e1b1bd05ca2b35,Allaple.A
268,0522308b085eafcf2c58c22c33b197e0,Allaple.A
268,036ac4186a436ca73ce5b2e827c83af6,Allaple.A
268,004954b62e89181c9ed48c12cbabc826,Allaple.A
268,06d35b6ec423da6da766c779ef13f97b,Allaple.A
268,064af1edd600268e6e7f618fd5946207,Allaple.A
268,06c587a691fcf40238b85b725481cb90,Allaple.A
268,073ca956fbc78d301f02a349226c9f2e,Allaple.A
268,003b7dc119575a7267d759674e5bbfbd,Allaple.A
268,0716bf041f43ce605db579c4afd101df,Allaple.A
268,0307f6b49eae05aa5dbe5ebe337d144d,Allaple.A
268,0042da369b33d262c16356fb8dec7e8f,Allaple.A
268,00b589005a57b4526ada0786f8de9824,Allaple.A
268,017ba0a2bbde8f4336b6c1d981c99e0e,Allaple.A
268,062dc4267ed3ed3d9b8f5e23053848f3,Allaple.A
268,0066417de8e76398ef4df4d8820b05d7,Allaple.A
268,07e125a08202bb23ec2fb9984dafe655,Allaple.A
268,07b0f395e21efaaf46fd829d42d41f6e,Allaple.A
268,04883c6fa785ba6fdc4436fd5740d42c,Allaple.A
268,0566a5bff9612890cb2d10d86515e2b0,Allaple.A
268,0046ed427ba8042c9e45722834825e00,Allaple.A
268,019384b43ae49d503c2e2f80d3563d3b,Allaple.A
268,01c475bd6651c45f2d6f03adb42e27bf,Allaple.A
268,08b15e90792f874a1e795f90da64d5f1,Allaple.A
268,01aaa02f7e5709c8c0a5f041f6769ae2,Allaple.A
268,0836b2efdee46978394341abbf381835,Allaple.A
268,00859855545cf447b5d6056b799e16c9,Allaple.A
268,03dd0b54e0496883d1405038293fe20a,Allaple.A
268,0822c71a0ac54801fb58ae4c3bff1bb1,Allaple.A
268,01bd89a23f9122b1643abc93d4c48be8,Allaple.A
268,00f0b9eed40ffde912e8193612ffeeea,Allaple.A
268,05e62bf6099d2406f46e39562fc42639,Allaple.A
268,06dd75dcdae9c1bac6e0074a66719750,Allaple.A
268,000ff3ff79a83fd0f6204766e5a1fe08,Allaple.A
268,016f26b10bb424cd0cc68e8edd01d6bc,Allaple.A
268,04b1eb24b273e36f3852457a8d2e8127,Allaple.A
268,05667fa35b7502fbb54cf5b54c38bd70,Allaple.A
268,08377116f91547623bc2132f429e024a,Allaple.A
268,0786393efef6bbc3e83ae11fc9205060,Allaple.A
268,00ae35c07b58dd38ceeb2741ecf7356c,Allaple.A
268,035385339af6b2bef8cbc618ba9f2cf9,Allaple.A
268,03333abd546e98ebc90ebd100b538c75,Allaple.A
268,004102c3a258f5e03fc433901c73844f,Allaple.A
268,0084c6ff8138eaa19fd8c55bde814a3a,Allaple.A
268,030ee5fc0d8f89fc615dbfd73e1cff7c,Allaple.A
268,038f8fc9e091171df7a328bf3d36b83d,Allaple.A
268,002434f1a7c0a1d938f8513a6a5aa498,Allaple.A
268,078d153a1955d01bf4ca0ff6ea0050c5,Allaple.A
268,059643ed10eaf1fe9aeb13b4bbaaa191,Allaple.A
268,0841b6697f9398de37daf2b2c50a248d,Allaple.A
268,072debb628f612800895ae734a9e9616,Allaple.A
268,065cb125a06a6f90d1a643f612a0302e,Allaple.A
268,04b94c4ec1557e50af7eadff6d46ec38,Allaple.A
268,005444222e623cdb08a2fff104a5fa04,Allaple.A
268,0020b10c734f17673fe740214add52f4,Allaple.A
268,00f2fde20f9d01fc55e4d91c40ae9fbe,Allaple.A
268,05d19669a95c7c1b405ab08f4280a7ac,Allaple.A
268,04ab2678741a9f98a7a1453349e22a32,Allaple.A
268,01a26a522ee16deda8bb6d2b1ef3ae6a,Allaple.A
268,08638c510ec9b79ad213679913996727,Allaple.A
268,019a3b3478d95622f0373f5facc1fca5,Allaple.A
268,0090a05ef001e46adbf1554cfa845e21,Allaple.A
268,03feeff27cb3d3b68e54f16856f75706,Allaple.A
268,07b68cf0675f757e0fbdb73af1332d36,Allaple.A
268,032eaf22140c41529e3ce963a0824004,Allaple.A
268,019a66bae2d678d4fe77c5bc9877089a,Allaple.A
268,0345d02369ed25513ca1a03fe2d81bf6,Allaple.A
268,074807ce44943d9d077664ac4e851765,Allaple.A
268,0500674ccbc6c0bc0b83e04be57083f2,Allaple.A
268,0060f7b9a21b3d0b777ce774db1a16b5,Allaple.A
268,053edadd62224b72394b579dac2cf5ae,Allaple.A
268,01d4d00791461305b6acb914e6dfb15c,Allaple.A
268,0650073e58857d70a934cae8cd4578ca,Allaple.A
268,07bf216fd77bfc2a6d56de23a53ccb9a,Allaple.A
268,01eddf12cd23f6cdda45cf25b9710502,Allaple.A
268,079a545e0c72068b26a43039c38a1b85,Allaple.A
268,06c8b613757b353e5108ed8789472850,Allaple.A
268,0621348eab8814e73e97afdd8bfc172b,Allaple.A
268,00205614288ef128e88460f94281e1ed,Allaple.A
268,010ad2e99d65dc9c636ff33036bae546,Allaple.A
268,0640da0e371ae11648ebd10e2e1c7da5,Allaple.A
268,0330111e3cf7d4825b7aadb95f9d01f9,Allaple.A
268,00b7dc5bd479e22beea8ea366634a7ad,Allaple.A
268,06d03c3816fd556dd51c47949d290d5f,Allaple.A
268,045df96550d586ca974a528bb077544d,Allaple.A
268,08b235b13d82dcf1d8818c2d575c17c1,Allaple.A
268,031c1e9939e4495908281b7d8a3cdef1,Allaple.A
268,080efa055fcc310cc802f5a1d1a7e228,Allaple.A
268,03578a1f73e86fa6c2febd3b0217e7e8,Allaple.A
268,0848ba0c330125e0e8ea1d63b079f568,Allaple.A
268,01feeed41a335d95f45c990f5f3046a3,Allaple.A
268,030c01b7318710178f854e6cf9133b3b,Allaple.A
268,038bced7e1cd297c2ffe6e46a498d2bf,Allaple.A
268,0523593a8e1320795319f7f3570acc5c,Allaple.A
268,01ff0cc4be21096121e4ee16e649422d,Allaple.A
268,035bf7840394e566233b0451006276ef,Allaple.A
268,0495880135af95f02377bdbb792c9bf9,Allaple.A
268,036ea3356d54981c0e434ebe3d6392a5,Allaple.A
268,00fc338a44e48ef78736c41b41a013c4,Allaple.A
268,013dae251cdd987e47d21fb4c2f9709a,Allaple.A
268,05553cd2ddf3cfca1a3716e89d9ea0db,Allaple.A
268,07932779a11617fbff3d73247d7b83c5,Allaple.A
268,0168c5193db54aa71ca94ea811a9f536,Allaple.A
268,03641e0634da3d8e67582402f5a9db31,Allaple.A
268,0406b864c020701e86d0581ef71ec9f1,Allaple.A
268,0128c3d7e004f33df1aa6558f24893bb,Allaple.A
268,05af6060f107ee133124c6b284212443,Allaple.A
268,00476346e8ff1b7b8b71495d62b06eca,Allaple.A
268,0164cf539a39375e72360ea2bdc092cf,Allaple.A
268,05c49542eae5cf6700ec5db122d419b0,Allaple.A
268,01755998c75b4ed731e6efbdd63437b7,Allaple.A
268,03e9fbfb7fea11708771364bd9c92f3f,Allaple.A
268,03cc66e394ac1b52f05387f6bc0afaa3,Allaple.A
268,01d23eeac4bbabafe38fe296cbafb4d9,Allaple.A
268,0095287f04666d1875f82e8f25d4ef33,Allaple.A
268,0045e86781630eb6f8fe093c9dedc643,Allaple.A
268,0757fc788b2c323bb5f0dee0935a963a,Allaple.A
268,08105504bcfdfad7125055843dd629e7,Allaple.A
268,063d4849e49676c0e8a0343b7502d8ac,Allaple.A
268,00f117cc8b031e7d7f197202f846e520,Allaple.A
268,007522b038424ff1408f2e641c0ddff4,Allaple.A
268,04c826216b09cf5f717b02c22773156c,Allaple.A
268,050f16f0a1efbccfa881b60090a4c670,Allaple.A
268,01a026cdf9b689f29715214461eb05bd,Allaple.A
268,00369fb2b662dc5e58c3c9ffb68a2b43,Allaple.A
268,07317266b6b9dff9c7af5cbda414ab9d,Allaple.A
268,05851803cc07902f1e6d714407add046,Allaple.A
268,013637ae96191f8ed8902e4fee9212a6,Allaple.A
268,001325a89050255bb5fc27bd4ec723de,Allaple.A
268,070f54ecc483b8fd6cf382ad1edcd73b,Allaple.A
268,05b6f68d2bd29e7c8ab2d2506a79f52a,Allaple.A
268,01273d1691a5578e2ab9dae6f660ba70,Allaple.A
268,000852c7f82758895b183caa3d427a32,Allaple.A
268,0376d2f66cb669ca9dabd1abf23e1666,Allaple.A
268,07bc961eea4247a06bd611c372a210f4,Allaple.A
268,088225fcf9564fca8957caae77fc1fd3,Allaple.A
268,00f1f1ed90cb1db13a7329dbc6cf72b3,Allaple.A
268,064879fedf82d447f07a5966e954dd8c,Allaple.A
268,07064efd22af3c27688b9db70d77795d,Allaple.A
268,00e08f4556364cb86a64dd79e8ca8113,Allaple.A
268,047553af2017dcc1c618d8900ab18ceb,Allaple.A
268,00f8f3daa09d6a29f906391081d419aa,Allaple.A
268,060a35da4763bbf7765e29c977050526,Allaple.A
268,05dddc59ca1ff47deda9211b57296811,Allaple.A
268,08843d021ab9270330a8332312821d7b,Allaple.A
268,012c6d252d68babf656addb327f9b841,Allaple.A
268,01b7a726836cdd16f8ad38fc2d5858ca,Allaple.A
268,016e76c11f1c52839955484da0caaa62,Allaple.A
268,00fd36e6a102a8ab91e09ec353a09d37,Allaple.A
268,069ab4d0711d4114c0dd34862aa99c9c,Allaple.A
268,077d331719a171d70651832899fdc920,Allaple.A
268,05e6fef303bee2684360d37e4f94f146,Allaple.A
268,07d54afad95bc473bd4f2dd39ae1b354,Allaple.A
268,077d7c8ceb987b9e52f7d5c2092caf54,Allaple.A
268,0741d506dcc4dee7c074a97d5345a026,Allaple.A
268,0627a09baa2d459b77bf3edc1c2b71b9,Allaple.A
268,037c995a038e6a608ae2cc84e038bf17,Allaple.A
268,07449cfe39af2e80399195b1a4811bf1,Allaple.A
268,01c7014fbbe81ad6935f275624708daa,Allaple.A
268,0752ea1a538fccde5ed87550d01dbdfc,Allaple.A
268,00c26ec51a74675d78686d2a4d91d37d,Allaple.A
268,008f4402021c25f89d826cc0496cdc9d,Allaple.A
268,07a1c089cd63ac12a0a2089e4ca721ec,Allaple.A
268,0102edb604ffe2af3e22768ef08ba09a,Allaple.A
268,06ee6faff90a9f5d7ef74c84b5d6bc7e,Allaple.A
268,04cc6e404d2670c215ac154eef82022b,Allaple.A
268,06eaef9d4570b5f14f568bc4c8a41e23,Allaple.A
268,0466f6c6f493c0e8da38594809164ab2,Allaple.A
268,00ac9ebaf28003a50afd86e0d9887696,Allaple.A
268,01cbdb541fffb8df013fa73d873bbbaf,Allaple.A
268,012c76eadbfca2a56e83b4a7843508d0,Allaple.A
268,0883f28f0834f89724b9ee2cb842c275,Allaple.A
268,04e8be2adc7fe47537fa1323816a6e3e,Allaple.A
268,000bfca392ab998cd83cc20024e8341b,Allaple.A
268,016c4433039f89076d595ec48f02d326,Allaple.A
268,00cd3d234e0cdc6724a2c3ec8b2b363b,Allaple.A
268,0519d77f59f91a908576e1b7002b1243,Allaple.A
268,044c79dcdd22b1e793259e6c701b1c31,Allaple.A
268,0010c080c778bbf6e67dc3923636d74c,Allaple.A
268,03465b0a6736eac5ff1adf84fba6812e,Allaple.A
268,003f1713fff67493d687af471bae9f29,Allaple.A
268,00dd442e9aef53026b25427bd0e644f5,Allaple.A
268,04f717d5c315b8f8c874b4c321cb24e4,Allaple.A
268,004606308d38b3599587cdfe5c189f8e,Allaple.A
268,06515bfb2192138d58596b3eab5e9821,Allaple.A
268,0625376b733897b8b22a810f4dc5cf01,Allaple.A
268,004a342f62db4b5803a2a8a972805c3a,Allaple.A
268,01ae37fc3f2b1ea591ac14712fa5f455,Allaple.A
268,00b3637f991955dd60ffe4faae82c5dd,Allaple.A
268,0317654a61ae9507289298e59d9e2d5d,Allaple.A
268,0879f8de4bf3e28ef525e46ad900cd15,Allaple.A
268,00b3d8788dbae3419b010fec1ddde5ab,Allaple.A
268,00a5e89a94b1fec574dc16509e82b10d,Allaple.A
268,03a6d97b88f0ba3bab83b7399e8ac801,Allaple.A
268,05b9ae1bcfbe52da2904f307e508cc3b,Allaple.A
268,0692f70732b8c38bf2689e8a11235c2a,Allaple.A
268,040e740f8eab487f0c592a0b8c947f9d,Allaple.A
268,007178c4edaa157d821edd4d7b4223b2,Allaple.A
268,0696dd219ec8e47d42fdb72f11b8376b,Allaple.A
268,03fa3b163f706b5d7c02596f00b2af33,Allaple.A
268,000aae122eba7045f7a9e4a6f729d755,Allaple.A
268,00411e42a85df7db1c282a5389faad9e,Allaple.A
268,0177197554f97effbdaeddc95f66262e,Allaple.A
268,0091e831fd2356296b686e03fbd7f045,Allaple.A
268,041f0cadc0e549a621e7504b9054fae5,Allaple.A
268,0531a3b875d2e83ff82dc7a7e743d75d,Allaple.A
268,0195e75b245dbe4ceea4984905534cbf,Allaple.A
268,0897cccf68a1d34a0053f315c6225393,Allaple.A
268,0175727d1314af5c51ec537d50481168,Allaple.A
268,056c96c5a8ccb284cd7cb885efc48622,Allaple.A
268,0152bc0aec15af7081bbdfe297055689,Allaple.A
268,073af4f1a124ca827f60d03b408747cf,Allaple.A
268,01618c78efd0fdef0af2c13708533ebe,Allaple.A
268,04e272147ac5855a597134156cd07f53,Allaple.A
268,03c5a46b7c61cc4f30f9a17cd54108de,Allaple.A
268,079e9f8e59fd19a08a736ae2b29b080e,Allaple.A
268,03d97a6e64412f58523102ffeb646691,Allaple.A
268,044343beea9db169f65d5b9c2dc340c5,Allaple.A
268,05d839a0c1f1eb342d075970544aac12,Allaple.A
268,0533667ad2238f9b3643cc5f8154531b,Allaple.A
268,068a213a5ea6ceffecc54b79988abb8e,Allaple.A
268,0013a9e497bd665e3613fe8547405356,Allaple.A
268,00e95a1a9f6cc5509edaba850ea725a6,Allaple.A
268,00fdc1677ab2ec2ce15ebaeba9d60dde,Allaple.A
268,0768f560b55efc11e243f19477839eab,Allaple.A
268,03821d8949cf109d2b1e3bdc498aad72,Allaple.A
268,0888d306046737f51b088fc393addfe4,Allaple.A
268,0064243fa6f392c72e2b22a0bb2a8999,Allaple.A
268,0497bf4f7c805f101a68bab8bd9859e2,Allaple.A
268,039ffaeba5564781e39d8d9d0c25a7c3,Allaple.A
268,06050d829e98f36fc17e4858d4ae8177,Allaple.A
268,05e5489b9394914c9f2bc3c1fb91311c,Allaple.A
268,0788fe2d80dba9938bf10e07ee55e444,Allaple.A
268,0846fcaf26da488d02917801aaa5c345,Allaple.A
268,0830c71d67dc2245a4d73346630ce47c,Allaple.A
268,00c6b69a85a303d84a30da24559016f6,Allaple.A
268,01656c007d36488e9537c11a9250f90e,Allaple.A
268,0439016827a04a4e1fe6fb04b6c76692,Allaple.A
268,0018ee217dedb22c77266a2189ffd0a4,Allaple.A
268,01320457e98fb2fca6bb389d5be4d37e,Allaple.A
268,081a3438fe5257e9c2c342236b0bf3aa,Allaple.A
268,011499b2b3bebc39554920d5ff0333e4,Allaple.A
268,06b3003a892ee8df5b4ebe7e834da284,Allaple.A
268,0768fe005e9d7a12ac2bcd459b37e450,Allaple.A
268,039a01966fd9d0b0e80669e9df939323,Allaple.A
268,062a18bc737f02761716f295bb5f54ec,Allaple.A
268,03eeaaace2252fd3280d5eb60d7d1377,Allaple.A
268,05073c141a9e958ee5afa20a92aac687,Allaple.A
268,05c1bd2d5e046cb624e0144e5d726fba,Allaple.A
268,0360080721760918894a8073eb321f4a,Allaple.A
268,00bed4a4eaa83f84966706c427780344,Allaple.A
268,06ba7e45721eae1821f6d316265f295f,Allaple.A
268,012d5a7504d89da3f7ffb1b2a22343dd,Allaple.A
268,0312a6d38641b4b7e524e0792dea0a5d,Allaple.A
268,08763a87bcaa7e7785999222e0016a9d,Allaple.A
268,064976a9b7138d183a9f45b115a79d25,Allaple.A
268,07996f87b0b68d2209a28cff5dc75adc,Allaple.A
268,00be1e0827187dc5cd44f9f949c80376,Allaple.A
268,04f1be13595ae7c215ab23f139a9a7c6,Allaple.A
268,0799e913f91ec889a07ce2c71352f16f,Allaple.A
268,073bd44167cd1a80a2a250f63fcbd348,Allaple.A
268,03169c2df4e86b62df2c982f5375198c,Allaple.A
268,00243387fbaa04d5bff98e6cca552c96,Allaple.A
268,07e1222213d2d73591636057cc44167e,Allaple.A
268,073f377fc7755940dc743b24704e2699,Allaple.A
268,01c58f50080d2cdffb121337916a337f,Allaple.A
268,0047168af27c2783423d8e6cad1490ee,Allaple.A
268,046a4cfd5d5df4b6549c8ef9d7345711,Allaple.A
268,057281550bef274e15dd112828dabccb,Allaple.A
268,03918727862050a770e1a91f22b7782e,Allaple.A
268,0162702faf5dbab83eca226535767be6,Allaple.A
268,0048c902b7bcc3a1084edb2e834da7cb,Allaple.A
268,00e1258c2d38594db4c2a63b6a496e18,Allaple.A
268,0769308ddaf961108850a29339967c7c,Allaple.A
268,080b53f1a3e9c1d5a439be83a56a4d28,Allaple.A
268,040f7b14677449409addfee337b633e7,Allaple.A
268,0627002d95f001c8212778ba85f1c3df,Allaple.A
268,04d242e87bda6dde445e9c6736af4a46,Allaple.A
268,061602dabe733c1fb0c9064a18a33d08,Allaple.A
268,03dee872feeca4a67164c41482d88586,Allaple.A
268,00776d034a346a560cb3daee02779161,Allaple.A
268,052c7d2a0a3fde27588465c22a8be34b,Allaple.A
268,04d36138fa7f4732bcde562fe207d810,Allaple.A
268,07a1cd928f8dd54254bd1d0b2c73ed5f,Allaple.A
268,0420a82d5928830f4251ae09e1564e0a,Allaple.A
268,030860092198d1f3a6b07a5451a68740,Allaple.A
268,0812a9a58595c03b0fa53b4284c83228,Allaple.A
268,0757e7426440ecb2440972633da59e45,Allaple.A
268,004021d4835b9fd176aafde225ae90f4,Allaple.A
268,00d86ffc706f3c96fbba8d3be115eebb,Allaple.A
268,0764c4b0c7f90c45eb23a0d07de7e563,Allaple.A
268,00954b327eddda13b4a3bcf527a4129f,Allaple.A
268,0412107af2bd83cd32ce51f257da42b4,Allaple.A
268,008f7c4a031a15ae1176c17811a6f08b,Allaple.A
268,012a27b73970936a940b43baa43a1e89,Allaple.A
268,080df20b7fa9378ab3f055769042ae3d,Allaple.A
268,083d85c7ec309fda17b882e1976ebb9d,Allaple.A
268,086080beb4ae0346b79ba367a0f1bc3f,Allaple.A
268,047ac9be9f351c0b9f742a17d725fce8,Allaple.A
268,043b34ecfd813f7984fe55da96279031,Allaple.A
268,0013d8413e9d3c61601fc8ad1d17865c,Allaple.A
268,04a58ff2ee74a85f9d58367752bc6235,Allaple.A
268,03566359180909abac8909efad70785c,Allaple.A
268,044c2bc81a0f71efaab6eb937dd4e30f,Allaple.A
268,086794463cb5e23b5159cb3f2e6fc6cc,Allaple.A
268,05a913ac84efb62112dd54e4a65c802c,Allaple.A
268,0827ba2aee1c99ad19061828fed0885b,Allaple.A
268,00db15d6021b0740315815ee7072517f,Allaple.A
268,04cf816f68ac80677abb20bfee0b1d1c,Allaple.A
268,06790a8cbab225042656bb1432e27b4a,Allaple.A
268,01995818572edbfa01f172ce339553cc,Allaple.A
268,05998fd68793106ad5c23f6546bb0d04,Allaple.A
268,01500dca9d0d0a37029188645f34877c,Allaple.A
268,01dccb64b6ef9270703c94fab47069c1,Allaple.A
268,08561c253ec033e3b37985eb16b485cf,Allaple.A
268,010d1bb946b1a944827f71ee4c22d139,Allaple.A
268,01c05a96e4ed7b848875f6c765bcc816,Allaple.A
268,07bf28b5d1ba9d239b8aa33cdf0787fe,Allaple.A
268,03463026a05affb36048f888b390ef26,Allaple.A
268,0424fc52602de84e06a5aef8edb88957,Allaple.A
268,08a010c707cdf1055fa7b5df9bee0bbc,Allaple.A
268,03632bbf64ed02da40759f142ea8c3aa,Allaple.A
268,0340433cb9c0265de8947b86b625e5e9,Allaple.A
268,082e199b2aa967e934c248c82458d32e,Allaple.A
268,051355b77aca873e72f17472504b1279,Allaple.A
268,061beb849736b543e7ed8593df6c4432,Allaple.A
268,041d7aabd13294ddd2bfd33fd8cad75e,Allaple.A
268,0781d3a5222a08a2c4d88b8bc8ce082a,Allaple.A
268,057343a19f49c535de86fbfe7f6b7646,Allaple.A
268,08a85d215971ff05d3c053121dbf1aab,Allaple.A
268,036191970ec5e3a0dce62be312bcb9bc,Allaple.A
268,01d1d82357a3291bda1199aef154514c,Allaple.A
268,03c4f63d89b8f8d101a5142650f26853,Allaple.A
268,0303b3ff29b0ed5d742d0f40048fec48,Allaple.A
268,03845c3121f7075e73dec518f093e4b7,Allaple.A
268,0145009256c189914603dcfc06f99308,Allaple.A
268,03515a527e340a0160f3e94858b54bd0,Allaple.A
268,055caabff333a12a6a777caab2f4ad6f,Allaple.A
268,05b2e20ccb2b8c84102a3f94ab95a1e6,Allaple.A
268,000c146c95575574966f8cdc18682d2c,Allaple.A
268,005f23edc3de45ee7ee4eddafa0f1bfd,Allaple.A
268,01fb574cbffd0256ee5a76e4bf738221,Allaple.A
268,0110fb30d5ca909a0caa65ffeb934208,Allaple.A
268,0009e7342a3090d75b21dcea71e9cc61,Allaple.A
268,0703529dfb97d1d80ac32afb4164b77c,Allaple.A
268,035322ad8de616d0f3c6763fb2673ea7,Allaple.A
268,059e8c56f04245fe1631e55a9ea81c48,Allaple.A
268,03ec1582d2c94c1b2c82a8453c0e6ac8,Allaple.A
268,001cbfad6cfb9c726822918dbff70c51,Allaple.A
268,032c44d08cba881bd588fa18424fcd44,Allaple.A
268,012d6bff6e859770a3e2a566ddc53548,Allaple.A
268,03d0782006e278b44bfb1eeb8915faa1,Allaple.A
268,00b3f574b8f78dc5345e1066440a7fc7,Allaple.A
268,00bb558f1abe6475b2cd90342ac93296,Allaple.A
268,0544506855004cd97c9b17c296280723,Allaple.A
268,0457fa089f0e14657033280e2a4ee7f7,Allaple.A
268,055268d08c257111160e3eea9faf6d54,Allaple.A
268,066e7b31996fa72ebcd9b190b9a02352,Allaple.A
268,01df7a90dc82974d798f77d3f8dfdc67,Allaple.A
268,014c525e079fbd550ca4823ffd7c1e6f,Allaple.A
268,05a5a92ff4f49f6c939304da3f60f3ef,Allaple.A
268,016b0fe447bcfe09f552481e91d9933d,Allaple.A
268,019fa5b576ae19c1b1616f77ab5b0323,Allaple.A
268,031465eda8af5985b2bc4fec9eed4b74,Allaple.A
268,000aacd1dfa20d3e8b230b586ab52b75,Allaple.A
268,045106c5053087b59714698b5d9c5d75,Allaple.A
268,08a03c838f109df22108b1f46c5568a5,Allaple.A
268,05dd56edbf6510138446bb1413dd7bea,Allaple.A
268,0619a22f7b5e0aba385288021bfa201b,Allaple.A
268,08560c58d8e9f9f50d55b2875b89f6c4,Allaple.A
268,07888df660501bb07ee99ca69d9ab54c,Allaple.A
268,0531efe3974bdce280a50829b2cb350e,Allaple.A
268,0039856077b3baea49ffebb20eec4b9a,Allaple.A
268,0832f6bcbdf8b4848722a31d2cdf0e64,Allaple.A
268,04ebf6ad8c125fd1927851ed601131d8,Allaple.A
268,080a83900c565d9c1dcee6b770a8840d,Allaple.A
268,0519c69f17fcef807b4bb09cb5189a3e,Allaple.A
268,0428c0bcf6239b7fd500c2290998b5ae,Allaple.A
268,01210b47980d18ac17e142303a5b1f58,Allaple.A
268,031c5abfffcbb859d6995965dbff335d,Allaple.A
268,00950040f5797b29f31753091189f449,Allaple.A
268,08ac4ac1b3e1518f79232ffc57b0b0da,Allaple.A
268,044741436cea24056716ec8b2598fe39,Allaple.A
268,07a5c571ea39e9e926e2485f30aa0ade,Allaple.A
268,0747db106e1c20af89e5993ef7ad313c,Allaple.A
268,0388fb4875165414e8b4a8cddbe22de7,Allaple.A
268,080384cd547257bc4bf0cf04a2370936,Allaple.A
268,009b65bd1a2042868bbca351d87c5dea,Allaple.A
268,00c1841bb705490f16b37a47e13f2af0,Allaple.A
268,07b5f2f03e039bdbd6e345f2c5c966bb,Allaple.A
268,05991ec9d6270888369424d656f3358f,Allaple.A
268,00254630425ec00fe8cdcafbb7707fbd,Allaple.A
268,05102d1650e0cd76b00961a6d791a43f,Allaple.A
268,011c1eddaaca9e8316b6dd6776e8f62d,Allaple.A
268,017f0e4770af4276ca45218b9f4fabf3,Allaple.A
268,04fb7d1d2190d9002c8c25efa6904356,Allaple.A
268,0035bf16af06d2724512092c786dc7d6,Allaple.A
268,00c31d1bf7f35d03636dca9bacc3b93c,Allaple.A
268,06e314659ab75d37fd736579d43fceac,Allaple.A
268,0177f12bed96224c61380d4801c3123e,Allaple.A
268,00910c152fbb7c841a3bea44b2dca467,Allaple.A
268,0322e63d11ead23fa1a9c30b8ee25a4e,Allaple.A
268,00f420eb5aac67df50db0634c7c88e2f,Allaple.A
268,077f9a237c8b6bb22e48d3bf3219d97e,Allaple.A
268,073482ac854c79be0f063770d24cdaf5,Allaple.A
268,04ec992ca389ada69f5d2ab512542003,Allaple.A
268,0602bbbbec4352e959e43a41815c5ada,Allaple.A
268,06e541b9c6a3fd37a1b8b140fac85e37,Allaple.A
268,0009ad22d746102c84ec021bebd100a4,Allaple.A
268,0071a55148ce1dbdc9de9a1e00b8f152,Allaple.A
268,0838bf0ffc322b3aa5d4dbdf63dc5c36,Allaple.A
268,088d1ca2a55b33aafc48d19a31ee3c90,Allaple.A
268,059c236be60e8bf719f1eeffd4d34bdf,Allaple.A
268,00dc07814c61871b81138c1d01e31af5,Allaple.A
268,067b966466e73bdadb2613de8169fc76,Allaple.A
268,0459e8223308348cd88fbdfe8b552331,Allaple.A
268,0402d34593c5ef2e341682c7980dd870,Allaple.A
268,03b71f44b14292b499b86a3752d51703,Allaple.A
268,019a281058d07695734e2db07a5e3a86,Allaple.A
268,0415b87cb98fde93bb932557aa8abd83,Allaple.A
268,044fec8fe9e0b81684436041101a4500,Allaple.A
268,00cb95e8e21519c46f794a741409c11e,Allaple.A
268,06946c007462dc2dd655c982d070b14e,Allaple.A
268,01351e3769aaf190d3ab1046d44aab7d,Allaple.A
268,0691b1e120717a95c63d7e90361164a6,Allaple.A
268,040340a111c598b8cb2e97894a437562,Allaple.A
268,04d19658b8e92937e69353a37531f5db,Allaple.A
268,08311a9a4dcb0f7fe29b329fe7494392,Allaple.A
268,0614be91ad730f8800e1239ced97b797,Allaple.A
268,0872bc70c884d16db213177d897c9009,Allaple.A
268,088690abeb321c76dee1da1e118d4b76,Allaple.A
268,0329e4779ea794b9db069c1941b7b15d,Allaple.A
268,06dd1209e98062db37e688ddb605ea8b,Allaple.A
268,089ca4c5f8606bab5fa25a3fe302d32c,Allaple.A
268,0310b051d7c236c8e6491cb10ef45b1f,Allaple.A
268,03e60bb0fadcfb4487421e57e4d1558b,Allaple.A
268,075bfba0f6db4ca322cb650da3757aef,Allaple.A
268,061fb3180c670d0854808a2a3d36cb86,Allaple.A
268,006d4a1aade16f19556596f77e38512f,Allaple.A
268,03b209c6a9e9c06f0e9e7eebf5258e0d,Allaple.A
268,07840a63bd2e8ddeabd64855553a3220,Allaple.A
268,0326bc8188f24159803c8eb15122e0cc,Allaple.A
268,05adb9cbfeb8fd4fde590d64f9aa0895,Allaple.A
268,005e9a70df8b9928bcd42f62861fc946,Allaple.A
268,0039510387a21e7b2a2d7c60cdb50c8f,Allaple.A
268,033723c852192cda9d147a27ee0a4073,Allaple.A
268,003946860c3aa27a4dbfa980c9adca35,Allaple.A
268,03c3e307f8405296eeb10223c48eccde,Allaple.A
268,008317ce20ab32c83678440f06a121a1,Allaple.A
268,0860ae17493eac51367c6ff4865bb97e,Allaple.A
268,047bcc4935bfb928a5683b94a965aae4,Allaple.A
268,048ef572e8c26bbae8483cfc70c6fb5e,Allaple.A
268,0385cb7c699de72f8069857a3680d8ca,Allaple.A
268,05822ce9fc912eba019519056db23fbf,Allaple.A
268,07801a6a59e61cec2297af2a497d23c6,Allaple.A
268,0394309946023893698dadf62afe43ad,Allaple.A
268,041e471d7207ac84083f379ab8890dba,Allaple.A
268,048e38d0177d7da4b4b142632139e5a0,Allaple.A
268,06420c42dc5171f6bc8cd50ad5ae69ec,Allaple.A
268,03f0349bb33cc43a65376c2c0d9710fd,Allaple.A
268,0041d4717f210637934708e06b0848d1,Allaple.A
268,00526b782a466f4e73a2f7458d588530,Allaple.A
268,0396dbc661698b55576269193276e701,Allaple.A
268,0481657fd49ec6f485df3190d0eb1726,Allaple.A
268,03d50bd5f879af975d4887db39f822ce,Allaple.A
268,03fb83e57b5681d7c01c1d810a7355a9,Allaple.A
268,069669e5fe9221e5e0a0fc436fe17d3d,Allaple.A
268,0762add73240db36b64e46957a2ff0b7,Allaple.A
268,0642a070ca0302fbc68f02e065e10864,Allaple.A
268,009d34cbf41eb03372728167b820b7a3,Allaple.A
268,083c8a2df4b55f0a6b297970923cd3d7,Allaple.A
268,00f1596c9ce36f78b3f5cd420366c329,Allaple.A
268,01041ab2948bfa593764c5c855947dda,Allaple.A
268,0405ca0da2510695be973c31b1258ec7,Allaple.A
268,04080c723f0707576b84005fdfe42022,Allaple.A
268,05b3ac2b0a5f5f4b1ef7325b404561e3,Allaple.A
268,081dd9ca2b762162c60ef5bc89803c64,Allaple.A
268,00802e503fcdedb5783dcd35181fa424,Allaple.A
268,0040d1b8504719b04a4d13168bef1eb2,Allaple.A
268,0169a5601b392742ce1a7194acc86f03,Allaple.A
268,00d3e7e340e71b9db2665da0671498dc,Allaple.A
268,08464bdde646ffb69ab8a33f06374da6,Allaple.A
268,0767771f0328030c9182b5add014d7ef,Allaple.A
268,0638831a591fc8801d38bbd476ffbaac,Allaple.A
268,0012cf48758dc4ecc18a4fe50d1b4da4,Allaple.A
268,07d967ad18d56dc0c4e986f732661c0f,Allaple.A
268,0320e44d31277d3fd6dfd2599ae94c6d,Allaple.A
268,07d718082ce9346d815e78304c580454,Allaple.A
268,03217588c69bb332a759e1ba78633ddd,Allaple.A
268,06ba4039ba0abec9e87abdad88c1f77f,Allaple.A
268,0440bb43378e52068edb268a22dfcab8,Allaple.A
268,03e8b1e3191b8911eb929d02d51b01c3,Allaple.A
268,003083e83bf9498da86b96faeb373fc7,Allaple.A
268,062bb4f49d622d112bfca8fdacd479ce,Allaple.A
268,0487d049e99f03ff420562800942f5ae,Allaple.A
268,009f4c084a72a0ee599c432a063ea2ca,Allaple.A
268,04075d2eded2d6acc5a2818f2031d568,Allaple.A
268,00db3f5850638e2ab7aa3016b78efe0c,Allaple.A
268,0818db841b4f4e5d196346054419d683,Allaple.A
268,0180dc29a935285e07820a0360b4743f,Allaple.A
268,082430b034b8bb9d9093e3f0d663769b,Allaple.A
268,0752d666490781feed306bda56816d67,Allaple.A
268,00b0c94a8cba43258209a7055c02c893,Allaple.A
268,005d824e33387788d0e8e8c5ba820e47,Allaple.A
268,00afba4f09d52edee24d1bc06bea6d34,Allaple.A
268,0639e7301642cd7f47b4f5ab29bcc0e7,Allaple.A
268,07208261da19debdd2c3dea3a861cd5e,Allaple.A
268,01cf1c0e65cd79a624bbc10596ad61d6,Allaple.A
268,06527ac2e8f722432ce6b9fa916f8775,Allaple.A
268,07689c3e8ff06d76ff157883a24ab591,Allaple.A
268,060da16ec0bc544ddc584ef21b1a390c,Allaple.A
268,039188d221419ae4670786e732355db7,Allaple.A
268,01ba1fae5dfe4898bef29aa1723063ba,Allaple.A
268,0081eb5412577025183aed33920ea011,Allaple.A
268,00828d887523d33294a26b7901d6172b,Allaple.A
268,04f4fd04baaab4adeb7ffa0d4321fc79,Allaple.A
268,019d8a0f6449a72cfdf2352756bf0da0,Allaple.A
268,0346bbb39cae7d376aa82dc1987fa05b,Allaple.A
268,010851bb414d2e4f4edef0baf6091dde,Allaple.A
268,00ec9999ca634e9e65e0ecbd422169bc,Allaple.A
268,04af5cfda40b94a8b239156e78fa1a3b,Allaple.A
268,05ab0515131bace06d078e80c8258419,Allaple.A
268,00fbd1c5086981b0ca7436a3e4c6c886,Allaple.A
268,0667a87193313b7bf979668b685dd9be,Allaple.A
268,018dc66c9a0cc21b19786489194b8558,Allaple.A
268,06b87c658aaad579f97b092917b6a838,Allaple.A
268,08b54a486aa9ea9d20e55053cfe1633b,Allaple.A
268,009902c47f1c6923231798cf1164432c,Allaple.A
268,03187a61c17349ba776aac3f0492474e,Allaple.A
268,00220b5385e9c8955ef3ffaa6c90abff,Allaple.A
268,00fa11b77c5c9b8d2d7677c1ad0ececf,Allaple.A
268,0319475afb178a0ea628a6e21b1621d1,Allaple.A
268,07b19b6493d603e54f3782a51b24ec92,Allaple.A
268,05016f3d9aa5240e127eaf4cddc5d00b,Allaple.A
268,003487fcd04acbc2a57f6342c56151cc,Allaple.A
268,069b384a54ba92b210ed2b2cd9e3a53e,Allaple.A
268,00ddd2c060aad28b5982cf8d2c86e285,Allaple.A
268,012b74eca4d694953f5fb62f2a52554d,Allaple.A
268,05314b04b940834b3d4e6b9ec4a2480a,Allaple.A
268,01683776132af2a8cbf93c3cc44ce44a,Allaple.A
268,031124157de351143de7a2337855980b,Allaple.A
268,0395219e2f5c2db5bbf03d41ba56d504,Allaple.A
268,0334cd65ca1be3f7b63b8b6a023d6c02,Allaple.A
268,05a1691ac2cc92bf0dbba609461fa930,Allaple.A
268,0348e8aa1038bd6d6c5bd13247a9c58c,Allaple.A
268,07442de28606167c671de02e4422ca0c,Allaple.A
268,0896b8222d725ec52b3bfab5309dcded,Allaple.A
268,064d6543b3e9cbc171542dd7fb3198e9,Allaple.A
268,0543b769fda95aea036977bdddbfb8e6,Allaple.A
268,07df4140d60a3569c0f5a40f35cfb9c0,Allaple.A
268,001dd97021cbae52499d56c6eb9d3857,Allaple.A
268,06b776ba184d1ba4d2ca39c44f177a14,Allaple.A
268,04c310bc202ee31858b9d8b067e1f37a,Allaple.A
268,009a7ca446085cedbe93852ef0574f33,Allaple.A
268,01c04ec4b843ac3564ed388e0a379046,Allaple.A
268,06d9c4386628c7532e315abe5a1506ec,Allaple.A
268,03dcebde3457b2a72a6647b3c8e3446f,Allaple.A
268,04310ba6f631322cac440093725d8c56,Allaple.A
268,0566566269b57ebb968343567da190a2,Allaple.A
268,003803dbaab02a969cae7aefaa6c0255,Allaple.A
268,07d23ebf9b6560b0bf8b6cf5c703cae2,Allaple.A
268,036aa9327d926976fd24522306745597,Allaple.A
268,03195a8e1520acb7d98079d3410a7efa,Allaple.A
268,03adda83c802bdd9db16a29bab57407d,Allaple.A
268,017f948390eb4c4d331098350b20d67a,Allaple.A
268,00a2555c6d2e7b75ece5915853ef4a0f,Allaple.A
268,013159fa04273fb5804710316e2c1c66,Allaple.A
268,0503d598a5b92114d0af33b1a3ebcf14,Allaple.A
268,07ec8a12a86776ebb7e759d6052b2c09,Allaple.A
268,075fc7789dbe97815545de294bbdb5a2,Allaple.A
268,04814702557586f0e5532142ddcb3cb1,Allaple.A
268,08338d338d1cd29c8fc9900cee2f8406,Allaple.A
268,00614c9701630f429fd2c051e3d0bff5,Allaple.A
268,061176b0fd497aa02b9c507b4b42dd20,Allaple.A
268,04176b6afe86ab130c70a36708961de8,Allaple.A
268,07a91885cd95ce8fe6d79f721f18f5ed,Allaple.A
268,059989b67abc809fc4694fc47d0b47fd,Allaple.A
268,069af7dfdf00b3262fcf83bd2f499b7b,Allaple.A
268,01fba5de2bca48d3579c18db12238ee2,Allaple.A
268,0016d211d1dd3661acc7343a4b96018c,Allaple.A
268,05461b72c88a106fcc3a38cfc4eac7fe,Allaple.A
268,00e3eb1ed1d11554c02a28312fb495b9,Allaple.A
268,087c5aa4d3fdc74df37612ff48dff20a,Allaple.A
268,0691ef9033438ee17abdc3e83e1ee148,Allaple.A
268,076f403bc3bbb4cfc568fc7751c3da41,Allaple.A
268,04660877a78f768ba6c0932d9c7dcd50,Allaple.A
268,01e1dbd34addd47716d1da4e01e0e0ff,Allaple.A
268,088bcd4c12173e9e9cc0ac3a21a598bf,Allaple.A
268,083cfc3a41088b2a7b5636c65ef218ab,Allaple.A
268,070edf41abf5194b47305667d3128894,Allaple.A
268,07acea6093d6dc750b3d1059f109f465,Allaple.A
268,002bc6e81d13c7464f9e780376a2f937,Allaple.A
268,080c3b9a8d541ce95b682fdf034eea4c,Allaple.A
268,06e46066142b825d089c1613bfa8099f,Allaple.A
268,014c19eb6eae589a81b40e1ac29f8c26,Allaple.A
268,08591187efd974428cd877e2e5ff112b,Allaple.A
268,07a59a084a32ea72837fb8ec34cc132a,Allaple.A
268,054d59477528f7d60f20f86b46f9f6fc,Allaple.A
268,0362b0e7b6c49334b408a8a45228acc4,Allaple.A
268,0785b3ee9c934d31f943cf0016f58c94,Allaple.A
268,004ab2b7c0b649401105933ee621034b,Allaple.A
268,0081a54ee662ea97ec620273cdb5d30e,Allaple.A
268,009eb698e69ce96f11e5dae4f14aadb4,Allaple.A
268,00c9ad443b00f06ca79ebd1563ecea52,Allaple.A
268,0805edaee28bf8802eff6360e91481a8,Allaple.A
268,05a0031d85f01e1e824be41e2408e30b,Allaple.A
268,0173d4494f1ab01de32ef0c645eafdcf,Allaple.A
268,055fdf1db4695dfae86047f5bc701e33,Allaple.A
268,08319356becc6b02aec452d394fcfb9a,Allaple.A
268,001bff8838a125e55c3fe93c0f07169c,Allaple.A
268,040fc2e4aa1ad5985028dc78bf1805a0,Allaple.A
268,0363e82423369626661f9b9313df852b,Allaple.A
268,055a9da224feead7edcdb1bf66da627f,Allaple.A
268,0009adee261db5f9a3f1860795cd8e78,Allaple.A
268,04e7809c211917c925606304191c145c,Allaple.A
268,0465f4a50865776839bd32a31912c7b1,Allaple.A
268,00c05979f541173635f236e25f8b0b50,Allaple.A
268,04e6aad689af3d50719d911f1ce46fbc,Allaple.A
268,03fb9be054d4c2427cbdace60a3d2a5e,Allaple.A
268,071f5d8cfad4b5ecb59debd506ac5738,Allaple.A
268,01dbf16c03fce5b22d2a4c96576da0f0,Allaple.A
268,06b38718fc7cbcedbc74f23b7aee6bfa,Allaple.A
268,082d85c314116dae95abe5996f50c869,Allaple.A
268,01c6292096b84a1c7064dde32934a505,Allaple.A
268,00e590691758a605b4926d63da5b89d1,Allaple.A
268,061ab5b0010374f10aa55adf68e07a61,Allaple.A
268,050baf6eda027d8c0f2ac8cdf33b7eea,Allaple.A
268,048294ffc2de83175c1647982305dda7,Allaple.A
268,03a0c25236b1026cd1e639d02f28cb97,Allaple.A
268,01845b0fd71878876271c3f422aac2a9,Allaple.A
268,04ea686bbcb7527313ec71be2ee80e14,Allaple.A
268,04aaeaac398f3f16754f2b980a95ca1e,Allaple.A
268,06d7ce199f621f90e113ee685f3396bc,Allaple.A
268,05ed6bb7933e39b235b26f14e3102f62,Allaple.A
268,0039ea212055d35fba9ff608b89a6ebf,Allaple.A
268,080cf5aa3cbc6f2724861b3508a0215b,Allaple.A
268,06547f694e76bb26e946e954a1a42e50,Allaple.A
268,0859a6b0448c77091362b9ca14186c0d,Allaple.A
268,07cdbd05240e25efb088c9bca232b2bd,Allaple.A
268,0854c0c1775be97af202d77f81e308c4,Allaple.A
268,07aa92b2ccb5b60fadae70ad683edac2,Allaple.A
268,00839b393632338144c01280f58ed651,Allaple.A
268,005ba44cfd84dfaf6039752c756f90a7,Allaple.A
268,07377358b95e2d1f23501b7121f53e46,Allaple.A
268,038d2e67e2c61652b3e780ee8c2a30bf,Allaple.A
268,03bc20be463ecdd1e0819d6d37f50f59,Allaple.A
268,034716ea22408fedc88d4f925c6adcb4,Allaple.A
268,0030224ce62dbb5985fe9de93356866f,Allaple.A
268,03611c245b28aad4051427959b38327a,Allaple.A
268,015288b99893a593cfd5bcbd61799fc5,Allaple.A
268,0557cd644c22a1866181769da443eff2,Allaple.A
268,000d34fbbecb432d0065c260c535965c,Allaple.A
268,07356bccd5420742a9a3b772fb97289d,Allaple.A
268,064d424de9f8ee478acdd57092a532fd,Allaple.A
268,00c4ce7460bdd6385cdb1f92d326bb07,Allaple.A
268,008e1d42f324c92403c90e3452b7d3f9,Allaple.A
268,00e841053dc53d09e259d5593b4405c1,Allaple.A
268,07ec2108ce0bd7bcbeaef28c2d38b3dd,Allaple.A
268,00d8cbc327f7eae035617d204c1a737d,Allaple.A
268,06cc691ef0f76b9716ff93d2cf03419b,Allaple.A
268,0324a311efc4c141ed43cb877324d013,Allaple.A
268,0109a181c62c29e3273cfd023d947bb8,Allaple.A
268,0048a62e54c96ee50fbd770f47d5379a,Allaple.A
268,06d7d053a0b86e09c22f9031b21533a4,Allaple.A
268,06588ea431d8e520386b47540abe1a04,Allaple.A
268,06be44f6c148652d1649d534c442f102,Allaple.A
268,0502d1a2f60320258eb46f72c818659c,Allaple.A
268,06e0c44ccf635b3ad0a3b20795429674,Allaple.A
268,014ca33192fd42ec92261a818edbd2a5,Allaple.A
268,05ea5717549c19a3915bec10b1295d05,Allaple.A
268,00932afb5b8fb3362cf9f78848ed942e,Allaple.A
268,0428742a2c3984672fd183b8df17edfb,Allaple.A
268,05aa565acfdc5772d0a2129065443f39,Allaple.A
268,01b6f2c77f2ada885123de06e5394174,Allaple.A
268,070c6cd161f9e11bff676cedea812a89,Allaple.A
268,07b32e62f1e792e70d62eb8f4a6486c3,Allaple.A
268,0499e3b5477707e3841d2fd66dcbf9c6,Allaple.A
268,054639b0007e629bfea31bd04a1b6742,Allaple.A
268,08120eb2f30f31589dc8447dc02ea88f,Allaple.A
268,07099f35a3b47b1fb5941a8b17f0abbd,Allaple.A
268,00008667e5373ee6fea920c3b29cc892,Allaple.A
268,0015975caa118dfb7c51f9ab1d8fd45b,Allaple.A
268,0616007a61690b872489c88d1c41ea89,Allaple.A
268,03d0c5335e69888a53e4c32b71037d13,Allaple.A
268,0684f90772dc1a1eabfe05462e4e6261,Allaple.A
268,052c23814ecd5a7cab018a807c358191,Allaple.A
268,0071f90dea60000eb52275afe2d28866,Allaple.A
268,074f7d8c7b14381e1a512a95b3a436fa,Allaple.A
268,058ebfdad95d3e2122bf783b5576466d,Allaple.A
268,05388b0cceaf4787d9abab61c7ed041b,Allaple.A
268,05a3d927598223fb5e2ec3b68a7ed98a,Allaple.A
268,054d0747164c7348b4836871dcad3e6f,Allaple.A
268,00472fc8d1ebcfe3f4b3cd1e0108cd77,Allaple.A
268,03a4ac32db3470629c54d0a9472ec111,Allaple.A
268,07ce90a8b61d044e2380934e04b1097d,Allaple.A
268,082ff4d1babcdfaf3e5c9e214df3ab21,Allaple.A
268,0033493b3c0ac3521ec5f1b135c885fa,Allaple.A
268,00315f62f8eaa99f752900b66421d63e,Allaple.A
268,01bee60546e1f12696b41201f64eae15,Allaple.A
268,03739cf56607c0fb0795a00c4150e7dd,Allaple.A
268,00590da2ff88dcb7ab34c0af63f4eff2,Allaple.A
268,07ee3c0eecf56057ebaf1fb8e9eaf4f9,Allaple.A
268,01106090a8883803229a474a2c300346,Allaple.A
268,010a870187c7b4e53217dee3c4a9517d,Allaple.A
268,03d8a505191b0a9975311406b0ed147e,Allaple.A
268,03a7ede8db537e808c9308184c852bc8,Allaple.A
268,047643d1c36ce9a8b56fc5ff3c2c2c68,Allaple.A
268,0813497ea0d8287d3174375fe58d6675,Allaple.A
268,07590563d1c29fd9421966fb7fce38a0,Allaple.A
268,06779a6c478ad6486aa22405f51514f4,Allaple.A
268,009438f7d330720e584a86a4aaeea6f5,Allaple.A
268,01daf6f95a73a772796f195852d55754,Allaple.A
268,036bb61dad09e36eb8ce8ea41b4c3469,Allaple.A
268,005be227b45ee05626101e7d1179c687,Allaple.A
268,08a058f629f7d54b0ba4b85cc60eb60d,Allaple.A
268,004811591e3aac1e0b704c4faf189fd0,Allaple.A
268,044361f6d44a63c0a091a256df7a098a,Allaple.A
268,05806fdc190960a02f2892c01a86403e,Allaple.A
268,0815749b51898f2a9aba5d9b5bd85bf3,Allaple.A
268,06956c6707d7957294dad8a88e2e79d0,Allaple.A
268,088b310cc0933cbe22d3475b9725824a,Allaple.A
268,0570eed79726abc76191d6156558c49b,Allaple.A
268,0512b3f7f47d0f33fa1d9f833b22973f,Allaple.A
268,001f9fa4bb3f8597a59231517711b0ec,Allaple.A
268,07b2822f9d9af75f52c2829e73bc3365,Allaple.A
268,006e48b3d5f36cbb409709dd38046c5d,Allaple.A
268,01924252d39b71d34a4a70b42bc573a3,Allaple.A
268,07e050197586d71d0a606531aea319be,Allaple.A
268,05952a97c9bd20d862bd31b81212d319,Allaple.A
268,0737497969b40f0561ad8e180c040131,Allaple.A
268,079c78fa76a7a631a4793a79d3dd81dd,Allaple.A
268,07a802393724388eb17976e4e191425d,Allaple.A
268,0013b4619c333466900fafc77aaa7df9,Allaple.A
268,0710ff8a807c0f29d7052de0457bf3a6,Allaple.A
268,003a7a440b0dca8952d52df87b10d022,Allaple.A
268,073017d2fac75a59de9b22e08000abd5,Allaple.A
268,0392c1faf9baeb3aead074ca19f99c0e,Allaple.A
268,06ac0e94cbd4690d3e10bac151808513,Allaple.A
268,03babb9c32bcc362b292566872b9830b,Allaple.A
268,079a988aa7ff7c342fb602c96887cc1b,Allaple.A
268,03e1f0a58c7382b650f138a817e02f80,Allaple.A
268,015dfcafbae00c4b4807209f9c346e13,Allaple.A
268,000dbc71ff2b77081f1756dcf429ab71,Allaple.A
268,077a72ac3ab24fb1950f4b29f08f19f9,Allaple.A
268,05c99f40e86b1879f0769d8c3dc7e14b,Allaple.A
268,00337f76e1d23cca4f255813f661f2ca,Allaple.A
268,088742f7d4ebe540ece2a7815f1428b8,Allaple.A
268,01f2264326a9f8b607af7aa94822c699,Allaple.A
268,066d8f7f48166b5531d7f644b4b52b29,Allaple.A
268,04f7f18703075969dc37b310c341a314,Allaple.A
268,01ee5ebbd61419de89b91fb3dbbebef0,Allaple.A
268,03cb9dde6afe3d22c85a3566fbbe5d59,Allaple.A
268,00114766a450a8e514fa96f9621cc5c6,Allaple.A
268,00d8a06e164abd9bf13770a418d79667,Allaple.A
268,0573393a7407a42bb20973aecee1f746,Allaple.A
268,03e23b9fcf8e6227ec1a140cdc801d1c,Allaple.A
268,0826d8f5c27fc01bdc92831f99a69950,Allaple.A
268,07ca5107db85ab4a9044e8e00e83616a,Allaple.A
268,03b91145fbb68627898a40e12e290838,Allaple.A
268,009a206f206835ef601dd8cc75a0252b,Allaple.A
268,0555d82c16675c655595c063bd991f85,Allaple.A
268,030036c7c806594a7e8a78d804555ed6,Allaple.A
268,075613f99715957dca2a32411f3cc3c3,Allaple.A
268,00e1f09e7fd3c10160a0769784ea2a5c,Allaple.A
268,01fdb2823a1696edb745dd089de2bdf6,Allaple.A
268,08a4ee2dc274dac647f456369ef399ef,Allaple.A
268,03ff65e3575327c65913cfab103309bd,Allaple.A
268,0628a42d0f65ca7c4398aa705a8a661c,Allaple.A
268,058240adeb5ed75ebd8e5c55a7dc05b4,Allaple.A
268,011472fd36ac6246757971cf4ac05fbb,Allaple.A
268,00d92db2ecdf2f755f7d2d2ed5d70bd7,Allaple.A
268,052e7c02449ac7d4f1633ad052428825,Allaple.A
268,01ee6b4b339d1088f2b5fc3900420b84,Allaple.A
268,0123b71793eb3e32e5a8bd42d7bc043b,Allaple.A
268,007fbad592c663abe2b5f7150a684411,Allaple.A
268,010727c3900eda100ec6aba98b9fa6db,Allaple.A
268,047f4dea0ef0190978b96ed60fbe6b9b,Allaple.A
268,007495b2802c15de15b4138e84016a0f,Allaple.A
268,072d4dfc56daa569e268ce1b4859eb5e,Allaple.A
268,0560177c45bc3810faaf3407f4ce7353,Allaple.A
268,0396b927b97a35ea6fd2ca0ae5aaba07,Allaple.A
268,01a9f7da2cf971998c57570858a886a5,Allaple.A
268,00c17d67382bd0e5db279f4d38391b5f,Allaple.A
268,0354ffecfc67ebc368c03adf549539ed,Allaple.A
268,00920dab3671d2ebe362df7710e89296,Allaple.A
268,04186dbc9e46062f71f6d5453a94934f,Allaple.A
268,01d03c9e0932553176de2809fcb67fca,Allaple.A
268,048235e111023d81c6fb92b85effb730,Allaple.A
268,03e2d8a6522662b58bc830e339006a93,Allaple.A
268,073065c857d3fa11f1af8537fd175332,Allaple.A
268,00ac9c93033ec7e0d14c03d0266a4312,Allaple.A
268,01f0b0791d2405d2367027c7ce56306c,Allaple.A
268,054f3d329fbc29b07a5a0e2d92be20e0,Allaple.A
268,0033a812153c79e62c78a6117bd51599,Allaple.A
268,032edbfc6f0bca46b06f135113242140,Allaple.A
268,06212df7d28f6767e51ec05f11351b95,Allaple.A
268,07513203c012be4852d96d23b0ad3c0d,Allaple.A
268,01e2e80e44050a4e8ee3399b3f7f8541,Allaple.A
268,0356ee895ed055c1ce61a287792e6ab5,Allaple.A
268,0891bdc337a939b7820cd620da060afe,Allaple.A
268,01fe323b2ea13b1541d07695603bab2e,Allaple.A
268,086b80fa273528316a68a0230ade7393,Allaple.A
268,00000d3e89aa9d228251616ae7a6ab06,Allaple.A
268,089471ef1ab3c6a736039a69b9509f16,Allaple.A
268,01bfe5d474f2b100c24625e8c9b527d1,Allaple.A
268,00dd2c031519ab7560e4291a9c87fcf8,Allaple.A
268,081fbf8fdf8c4754e8a8a77686f42ad4,Allaple.A
268,0598ee6ade6d1ccdb4d81936d9032395,Allaple.A
268,033ecee11391744bdc0cc094986644eb,Allaple.A
268,0627e5fa411ab86dcbd9a0e2442bdd67,Allaple.A
268,00650da282f05721087d92ed00096bfa,Allaple.A
268,05665db82807609e8350f6ffe221fdd8,Allaple.A
268,0149cac5a1e312b250a1c2b1f1226526,Allaple.A
268,04ff8aba7dff4b66a2b31399ea8a448f,Allaple.A
268,088a502b1623685038cd2faca97dcc1e,Allaple.A
268,00383a0fb7b10d662f3279df4438a8c1,Allaple.A
268,04c9980a9ae7e4e5adf3b5bd9ae4eeb3,Allaple.A
268,0866ba15f298e330f669c4e9b5a8ab42,Allaple.A
268,01672375fbbaa715df187fef81ae0201,Allaple.A
268,054a40c64a83f73085f9be9fbd8ae018,Allaple.A
268,013444ddbd3fc4ea0e77c82502df9a82,Allaple.A
268,000012cb3104b542b482df95cd31cec2,Allaple.A
268,04a51cd19e84b1598e640a1861916209,Allaple.A
268,0199bf47c30335ef3de02264d060e2bd,Allaple.A
268,002bdc3b962502b543af6125fe0edb5d,Allaple.A
268,07be63c980ab67e33aead05c1964c4e9,Allaple.A
268,0300d4caf3d7738df229b01158211a67,Allaple.A
268,000d6f11725254ef21be445aacfb3a6b,Allaple.A
268,07322c47d34db162823d1d393643200f,Allaple.A
268,086ab1263b5a81c824b59851802cae37,Allaple.A
268,07b8c6aa627d1145e3d7ad4f4b15ada9,Allaple.A
268,05e01989129b0c79823df04d4216db04,Allaple.A
268,039a1507a80599749b0ac8a8b6a83d9c,Allaple.A
268,009e41333046077e97b74a4beff4788e,Allaple.A
268,01745235a782d6febd5f2f4e1d2210e3,Allaple.A
268,00d7d9d40779a4d495181f05d8f662f9,Allaple.A
268,07873d9b4ffd6f1bb4f19a4b744d8b60,Allaple.A
268,07a07b227df2498f8acd37ec7704532f,Allaple.A
268,080126aaec88fcef0c19cfa8933af700,Allaple.A
268,01441cf87492867073ea1dc84170f268,Allaple.A
268,01abf5150bcfe292b3a973422db32eb3,Allaple.A
268,075942b6bf994e639d1e9ab8bb99e3db,Allaple.A
268,05669892250c299a7fcbf2c94a80aad6,Allaple.A
268,00589571c39b9a67a26f3b3f2874f211,Allaple.A
268,08252603c8254659ef6ce7d97355da0c,Allaple.A
268,036b4f9cdb3798dcecb5acc4225f181f,Allaple.A
268,06791eaf5537613d33a464825318f7e6,Allaple.A
268,01d460d360770edcebcc69366892d74e,Allaple.A
268,0811580843a2134104924ceee5d2d214,Allaple.A
268,01fe79f2e5c283ff3a219db2e6d30677,Allaple.A
268,01976f098036086f1b1017ebb5a550e2,Allaple.A
268,03c948bf58d7ce346db67bd00c1c836c,Allaple.A
268,0085d4c9c13909bd850bd70469d10cc7,Allaple.A
268,033f567a9414541d5e195f96c3bd8920,Allaple.A
268,07b381f9f0ae702b0219f583413cd6b1,Allaple.A
268,004f4e830543a48529e842507ee7266c,Allaple.A
268,0556600b99efda0ae6a973f6663e2847,Allaple.A
268,07e87c67f7a63bca63a9859efb70c4bc,Allaple.A
268,055917a860690d2fd5dc779d2fe3461d,Allaple.A
268,08273c2c69e1aaa74f1cbcd4a55c324c,Allaple.A
268,03ce7ecc210d57e45483159117a364ae,Allaple.A
268,016f961170518e9cde523b162cae1d13,Allaple.A
268,04328c04bfa7f284b3ab56e26b5659b4,Allaple.A
268,06ad18d3e987689f4e8610d76d6144ef,Allaple.A
268,007d6cb12558e9e53cf2c9acbf209a91,Allaple.A
268,00a2a91faca9f298a75b80122f910b3a,Allaple.A
268,0894a9154c1ef8fd9a35f8a6dc4c83e2,Allaple.A
268,063967cf49a1e1bd13bc79b1b6d17c56,Allaple.A
268,004715e4acc899cd0941dfaa1d6fc6c0,Allaple.A
268,03b7a83dde1f1c89ad982987bc1563e2,Allaple.A
268,008debf30d59f94383dc3a7b5ba02480,Allaple.A
268,046f50176010f7a9589f0bf33fe97af8,Allaple.A
268,00d27e8175246e20879b06993e94abfb,Allaple.A
268,05df3e49ff02aaf9f94ec1cf281631a6,Allaple.A
268,05bdcf24d356e235006367f071819041,Allaple.A
268,04952d8156fdd26452c02e2d05ead9de,Allaple.A
268,03ce7c56eec569d118ee6335d8b67205,Allaple.A
268,0046d224f9a4d864bebbd91c59c25815,Allaple.A
268,07087d57fb850ecd71dd919af2483f64,Allaple.A
268,03b58602736e0c5fef16e67ec5b74e1a,Allaple.A
268,0052e31ee0774411b62cb2461ad1317b,Allaple.A
268,06a1a091461c840232e74db827695dce,Allaple.A
268,017e4103e36ebd82cbb37de864bfbd41,Allaple.A
268,01cf54957aef1f38b19a44c9e669c1f3,Allaple.A
268,045ee5534d757d6b3b3c416e23522b49,Allaple.A
268,00926ae224ce85f5dd0f05806a21f3ca,Allaple.A
268,00b77a13546322264dc73d432125db39,Allaple.A
268,03e630793a841f5566ae89597b5fd32a,Allaple.A
268,038d879d6be50828942f0c443c79d663,Allaple.A
268,0133292b42145c2d48d54d7814e52bbb,Allaple.A
268,01cc562d68ff7db9f2cf51fef78a16e1,Allaple.A
268,072b78a24f955cbcc630d5dbc239480b,Allaple.A
268,003a15380ae00da2368b2eb634218cc6,Allaple.A
268,07ccd974409beba078fc792bfcadb1eb,Allaple.A
268,080b753f7e0a390e055d42bb0acc9dce,Allaple.A
268,004747367e23c29b95caa242b48226b7,Allaple.A
268,087903fc5828c5e877aedce4db801172,Allaple.A
268,0753f2bda82a72693cf41ade91e533e9,Allaple.A
268,0309bef92d5321aaa0f77985468e05f5,Allaple.A
268,01995e74003a52342a4326616b37d54a,Allaple.A
268,04055a18dd28e44c8c1a299d0b562c69,Allaple.A
268,07948cfbaaef099cfe20143f12b5f3c6,Allaple.A
268,0457ec93ca1267e7c655f8dcfe36e497,Allaple.A
268,05e0140e054707071f9ae100676dd59c,Allaple.A
268,001fa3abaf24a18d6e9b2a66393bb3f7,Allaple.A
268,04cb4c9e3f08602a0c38b6f987d3abe4,Allaple.A
268,062926dadab56a9c1cbd606b31bba8cb,Allaple.A
268,0017da23eb85ab313d827c5e7188b832,Allaple.A
268,0020f00c3b205c2021402801f24d7742,Allaple.A
268,0731e8d6d58cbc63618837f9e80e7097,Allaple.A
268,07ea613426d2723d294515fec791c3a9,Allaple.A
268,014b99d0dfcc545ad20fe39fa4b6d376,Allaple.A
268,0777862d220ff86266f225fc059443c0,Allaple.A
268,036620d59f5bd5d2690e190280b1925d,Allaple.A
268,0302604830c32780faa6660e3fdc77ba,Allaple.A
268,07ea198402e5b8ad1ef4a92634d07fa7,Allaple.A
268,0501a76a157f6a8d5a0fa05e1313ef22,Allaple.A
268,0176ef5eaa0f5766bb79591288e18ed8,Allaple.A
268,00c50cf97348fdcbc76e4c5d97062bdd,Allaple.A
268,086c9a2a8be52f7d2e687e659b192b71,Allaple.A
268,03008e1cec751a2d451dc03f36079984,Allaple.A
268,0426333ebfc2e0fce77a2431d73a1f8c,Allaple.A
268,04aafcdad33809239467c5cc0df5c1e8,Allaple.A
268,050c7218b408be0502a8b65afed02d6f,Allaple.A
268,07a5e48481d5014f307c5dc27724d23e,Allaple.A
268,0523e9bfe2a111588ed7c6bc9a4cb10b,Allaple.A
268,039d3b91424c076e94058025488d7400,Allaple.A
268,050e3497533d68df477f32f7b5222797,Allaple.A
268,0872af8c71ad1441d9777cc077dbe253,Allaple.A
268,03fdc69934edba3a3d4ea507abcdaab9,Allaple.A
268,04336607cb11dc5069f5a659b5bfcc70,Allaple.A
268,04964d305b74c01ba21558939cf3254b,Allaple.A
268,005c31aa06f8a3a6c353d6d69a575c0f,Allaple.A
268,0376cdfc944b0b939e624c5b99094232,Allaple.A
268,00efb77a8b1c282a713b7b45be3bcbee,Allaple.A
268,00bb6c6a6ca3f8d45ddb1301a0746be5,Allaple.A
268,052cb10057d61651bc6219b800c28ca6,Allaple.A
268,051c5e50d557ff8e23b8c2bd8d2ba840,Allaple.A
268,01ca1de99f5c3d070b76b350e4a17893,Allaple.A
268,08b5a6cceae5d941ab29a1188757b513,Allaple.A
268,033367ffae2715f6d8179e9316e7f849,Allaple.A
268,08205e5427378ac33d7c928e4f4a8875,Allaple.A
268,03c75b56fb9d9d8e8f276b444ea09767,Allaple.A
268,03ca4f0585c9bf3e276cf091654fc1ea,Allaple.A
268,00792822b29ecb6b654f4839b19b8b51,Allaple.A
268,03ab1430f5e3fefe751f27f4c3ce0153,Allaple.A
268,05749f5842526682574b0f0b56e1f60a,Allaple.A
268,0550ca4d47217fe373e44f0252051739,Allaple.A
268,04b4116b684401860c62e09c9d664d85,Allaple.A
268,06ae0416a69834eebe6e1360a71b0531,Allaple.A
268,043226f2447949a3c93c9e018441ecb5,Allaple.A
268,006773b975717a6bb54e7fb270eaa5f0,Allaple.A
268,04a2fa9cffcd7561dabe383b2cfe3f12,Allaple.A
268,0064c6c765c92267f68b4c8b4f53a2c1,Allaple.A
268,06333f024adfdee74ac3814318a9f7dd,Allaple.A
268,06e284644e44e730baa157f05fb7a418,Allaple.A
268,032fdf1ec696990cc0f5bbdfd7e81448,Allaple.A
268,053050da067a73a8bc2a8c31fe22ddb3,Allaple.A
268,008e1ae7ea2c65172b575a0651a3f0ec,Allaple.A
268,04346a906aa3257f662a1fb19a428e6f,Allaple.A
268,051e5b0eed8b14d49bf12dd4cedb15ac,Allaple.A
268,054b3eff1a99112eee1f5a2ea5ffbfc5,Allaple.A
268,0554594f6345b68086320da33ca1d7f7,Allaple.A
268,051ab3a970ab2a9d150df473caad7f6b,Allaple.A
268,050b61331c36a687d6b78cb5c4044a5c,Allaple.A
268,00c0cc3765b2fb2fd95695bb4224e621,Allaple.A
268,0022948041c678609fc3a93fcaac37c3,Allaple.A
268,08b53be1e08bc6dc857be33230684fb0,Allaple.A
268,01d694d598e4c408a209e9ab740bcc9b,Allaple.A
268,007cb471bb2d75a6454b3920ce11e0a0,Allaple.A
268,01d264c341b9e3ef808bfe62752752e4,Allaple.A
268,08ac3a857544de54d6b025f700add93a,Allaple.A
268,07e833646f7a8df446d9865f4eb16902,Allaple.A
268,0019c624e89bc8e359b2f7569e97ba22,Allaple.A
268,030a30c97d5e22cf32fd6fcec6441798,Allaple.A
268,0389aa211a07e4dbac1df922b5104ba9,Allaple.A
268,05c636c7e4e1e6d9d7d006a8c7929845,Allaple.A
268,07a90eaa64dd32a597e48c0a4a162c14,Allaple.A
268,06b39969e93985043ef424a5a1308308,Allaple.A
268,08609c4da1fba4c6b050e07e68362a0b,Allaple.A
268,0110359bfd22c34730bed63ab46cf423,Allaple.A
268,00653451891780fec9f30518b75f16f2,Allaple.A
268,01fdfdf86a6e40e1d0d5ba0a473a9521,Allaple.A
268,0072cc844135d54bda7e7023ae87713c,Allaple.A
268,036e1e40d688544ab92a7d0e150900ef,Allaple.A
268,050332ca0552713249ec9cef26844b3a,Allaple.A
268,00daf9e0c87fda3d9bb2507b34fab9aa,Allaple.A
268,002dcfc44c7622e2ee23b52f50898c76,Allaple.A
268,07875d1c42e385f79e74d578bfd2114b,Allaple.A
268,0090936470d9e0c907128c3f1c35a9b2,Allaple.A
268,07b865b32e35e5a5ea0b776bd977716e,Allaple.A
268,00142a0a80b50915104ea941e91c1345,Allaple.A
268,07c5345962e968477cd150ec1b206254,Allaple.A
268,049af9f06127c941e6cdcbea44161790,Allaple.A
268,000ff64e3af50ba03a404f7b7b6282cf,Allaple.A
268,009833f680b58cd59a446f79a483d4cd,Allaple.A
268,0833ea53ca4f6c70a5eaddd796329b40,Allaple.A
268,0868b98c5e23d0f3bb636df79e205675,Allaple.A
268,0609191e1fa5f12f146b8687f2425f0c,Allaple.A
268,082404f82852eed20c659851ce8538ea,Allaple.A
268,08a8998bfd1b83c264ebdfcf1b722890,Allaple.A
268,000180ec1f9ff939f9997518a1cc5b95,Allaple.A
268,01f2e8b0967c7125e686f49ec1d23985,Allaple.A
268,0637a4e7b9ce20b3e429bc0068744b15,Allaple.A
268,041cb44725f491f60ad2023aadab5ed2,Allaple.A
268,0760ffefc7da6c93f2ba08f6be41e324,Allaple.A
268,04a55c42093425977cd5468d8a2a7cf0,Allaple.A
268,0085a0c50859cf3d76c8449a5b467a83,Allaple.A
268,0791dc3d71f25190ef4a7ed93f789c62,Allaple.A
268,007de63578141828b709629ac694cfde,Allaple.A
268,01e8892476bbfc28fdf7e37f07a11dd8,Allaple.A
268,06809f905fe845e6a74e775e929bdb6b,Allaple.A
268,06126ea49f9301437ca04509a359429f,Allaple.A
268,067fb6ed4da14d83e173cec91f9f6444,Allaple.A
268,0155c5fd0bc03e5e2b9b294bfcf62b1d,Allaple.A
268,0599a84c4b4d5225f12acb0a398ed475,Allaple.A
268,03c23461f16cba50c7306f49340f9289,Allaple.A
268,03bef04350ac2ef5780fa93e0ab924fb,Allaple.A
268,00073fc1abcfd87e6d38c421598c42b9,Allaple.A
268,0889bb90ac6bbe198973c9720fd6659d,Allaple.A
268,03a77e3ff0967f67bac2a5fe4e3f996c,Allaple.A
268,002a03c0cb2aaaf0f8700dd747908d4e,Allaple.A
268,01b81264337fbf403dbae1c7ba1dccc7,Allaple.A
268,059748c821974ac3d2da438862d941a5,Allaple.A
268,00749d2d1186924c40fd32dc9a36f634,Allaple.A
268,06da5ead3c9c92ec996c9b87602cbe8c,Allaple.A
268,06bee6dbbff86007a1833ae6d67ac854,Allaple.A
268,044c7d491cf1e653b55d8f5f1b0a4669,Allaple.A
268,037469339d3f30ba34cd6c93f83f4ab5,Allaple.A
268,07bc3c7b5ba15ad53884c10948854834,Allaple.A
268,080be9a28900ce5de6dc17a67431b553,Allaple.A
268,0446c80eebefa906e8f248d10a732cd0,Allaple.A
268,04e7c25bfdb3115602a256325066e098,Allaple.A
268,0061ea3a4a294a701ebf1fd510104672,Allaple.A
268,0182df3fb485803474f5060a33716bd2,Allaple.A
268,010accdc3e486fb37217deee8fbea06f,Allaple.A
268,07b9e825bb0e2c20db3c6b19d41406c5,Allaple.A
268,05878019748d299cf1b7a49c2b290875,Allaple.A
268,03f6fcf9d2cf49f59fedb947c4985087,Allaple.A
268,0034893ec11736e0b88aba956196bf24,Allaple.A
268,0652a0464e5c05cdbc06971fc1d29996,Allaple.A
268,07be6db53df79ea0cd7889951361717c,Allaple.A
268,007726f2b2bc7e6171fa32b38caeb77f,Allaple.A
268,04b1473dee0e841385b973af540acfd1,Allaple.A
268,081be15d5068a99057aa0cb206410a2b,Allaple.A
268,033f17197764c48e527ae97f16fff458,Allaple.A
268,068640a1712dc7e5896d2e9f428fd9fd,Allaple.A
268,0395c9830d15e8a070ba6a0e91ab06f2,Allaple.A
268,052fe631d54339506542c0e24cb7392b,Allaple.A
268,007e6511877c310bb456d6aa8ed88ae0,Allaple.A
268,066c0d60dfb7bb161deae8fa50f9738f,Allaple.A
268,04bfa131f0204679c1905f17bd4d26b7,Allaple.A
268,086c4aebff498d424a25471f0b368fda,Allaple.A
268,04d2ca6d42461fb370a00479a17c260e,Allaple.A
268,012b68fb8cc02962a9448fdf5f7d2e22,Allaple.A
268,0363f739488c5183bfe1978d8eec4dac,Allaple.A
268,07aa4ca57043dd45b0d68fae7ecf4ff9,Allaple.A
268,001ac0895271fe587d404b41d1a369f5,Allaple.A
268,002a93db7c94ef346aa9b6ac24cbb762,Allaple.A
268,00dbb341298084573e6e5499a45dd506,Allaple.A
268,00fc785910ebf9eaf1dcc453d0e9d78f,Allaple.A
268,01940b397b16144f131704cb2bf7b1bc,Allaple.A
268,0627bb32a0610c5c99e545fb2bfc51a9,Allaple.A
268,0443b5023e928cf9aa0c9a4dd1ebc801,Allaple.A
268,088add9177b6fe5f9490e6b69579d71f,Allaple.A
268,05e935591b058b2a9b47fbed190ce8c4,Allaple.A
268,01082019176a8e6e7628b617e2a04925,Allaple.A
268,03362b21a569f97292e9ef6839c49542,Allaple.A
268,0670a08f3dfe55630da3a32472f6afde,Allaple.A
268,00de83dc45f6eef6b48c446db2172525,Allaple.A
268,004975844e373841d108aa5cf8796292,Allaple.A
268,009ddc0eefcee866d83968a18cbb5cbc,Allaple.A
268,00d5b0c6f939fc32f767c5a06a0b3038,Allaple.A
268,052303028c90882914648d4843d15d19,Allaple.A
268,01ad126cf1a42555d56d9aa679051236,Allaple.A
268,044e2be1cd5486a4f4f44209015ed575,Allaple.A
268,0014c4715a2a907ede1ec29b5b579f44,Allaple.A
268,078c3f0da4a424b298648fdc49d2cc35,Allaple.A
268,051e434ebd0a7346bc0a13aded849225,Allaple.A
268,038e7644e1e7fc0b45b4f993336e4cd2,Allaple.A
268,070ef86d54e14a56938456cf81421a1b,Allaple.A
268,03408099be49f29e2628bd2977398a50,Allaple.A
268,0753af6a1a5ed90ba0271a39b332625c,Allaple.A
268,037b93d13d7b7d8b170929f3c8e8e4c1,Allaple.A
268,06650312a4ca894572ed2c87f0804d90,Allaple.A
268,01b34e896129cc1d20e44ed493aea7a2,Allaple.A
268,017e79602d3ddbffb48dcf0a0d8e87f8,Allaple.A
268,064948e7354300eac29de3ec51fba209,Allaple.A
268,00d698377fda64b8a151c3aeb2663350,Allaple.A
268,0183bd91afe53caf06975437b7c2e83d,Allaple.A
268,000c98db7aeaffbe9c8008fb64467691,Allaple.A
268,04970ba0f6ab4bdc04df1ba1ac1285a6,Allaple.A
268,0320a0c78942b2f121b20b147281a916,Allaple.A
268,047ddb33cb1e47a304c3f5e5593857c7,Allaple.A
268,0494f562c582963b81c6e97a8e086e43,Allaple.A
268,031e474ab863eeb3f83186582dfc142b,Allaple.A
268,03fa8567c8c76fe6375b496730aa0242,Allaple.A
268,06c4946f330a7c463d3d3fb87f7620c7,Allaple.A
268,03a362990637ceb4ce0516bef65e26fb,Allaple.A
268,065f4959e205d898ebc2822fb19e9963,Allaple.A
268,0552ed18cc36c5d71ab18b613d02c008,Allaple.A
268,05b3e0ea8400cc177bcc46804221e89f,Allaple.A
268,00d90d6ec24a55a35a788da08165bb69,Allaple.A
268,01cdb9cb3eee0917c5e90056a0f9ad1d,Allaple.A
268,01500aa89288a3ab3f7e7ccd2976518e,Allaple.A
268,00cf5622cacf5a70521220dd062eb7de,Allaple.A
268,041970795c66a0a5b13e29c21f45c2df,Allaple.A
268,03b4b1a0aab0cba6a183832aa9004a7f,Allaple.A
268,084452509fd9f1d02c091fb04cbf8422,Allaple.A
268,03c39d3a643137a3fd2ba5434660bbb7,Allaple.A
268,08adabf198d9ba7dda64b498e45b9b80,Allaple.A
268,01e253203ea681a1bf7da3f966e83204,Allaple.A
268,035dcad6860dd002590d7c278b972987,Allaple.A
268,06b5563458f6fb335eab02331ecf29b2,Allaple.A
268,03217ce934d84dd3c7c3dc82b649b93f,Allaple.A
268,0055c5c1c802d73410d09c64a41351a4,Allaple.A
268,01d2e6e6aa14ec2c5ab5927333b74586,Allaple.A
268,075bcaa63f995e92d5bb8a85830a4e70,Allaple.A
268,030460543a5f5b423cce1c8c50313859,Allaple.A
268,057fa18d939d767edcbc350d4e46f6a9,Allaple.A
268,0089c08b36db26d0b3810a5c56d54b00,Allaple.A
268,0369d9723dd2aee5229c7dd1d8b5ebf4,Allaple.A
268,036550e7bb16dc198546c890b722edde,Allaple.A
268,05b71d1ad3d1a7a0dbcfa58f54bc4d83,Allaple.A
268,05edd6d2bbe2b88e51e53334bee4477a,Allaple.A
268,079828bc083262d1ff6a0b0466ce7b8b,Allaple.A
268,005aaa5cbc9b03a5babe2a1f980db6f4,Allaple.A
268,0640afabe054de9e8298a0be6fd39045,Allaple.A
268,079588d8984e5583730c750c4368acf6,Allaple.A
268,00561105b6b5bf7dd703f98d842cf108,Allaple.A
268,00be878fd3714a37be76b0365930356d,Allaple.A
268,0329871e1bf807b0b5c34e345a36cd69,Allaple.A
268,078d319210f8964d4ed6906d772be66b,Allaple.A
268,038dc1494f4c07f6b1509d0090cde06c,Allaple.A
268,0654310a9f63a1940d9dbce8849f2c81,Allaple.A
268,04d6716dee0fe1aa466c12c9ae8b3344,Allaple.A
268,067f04c71b1e611dc919945830e64a8e,Allaple.A
268,0807e6997111fd5acaf3777f0f046146,Allaple.A
268,003060e11060b285d0c51caad3a7050f,Allaple.A
268,05a5cc075c7548c76d1e7ee2d2ecc8c3,Allaple.A
268,051d5bcb04f64795edff1dc251abc975,Allaple.A
268,077a5063c0e1bdd5412ececdb5cffb13,Allaple.A
268,08b4052191da8fac002767a966f2d30e,Allaple.A
268,0542bf9dba3ea56d7e2101c48570740c,Allaple.A
268,034223f9df2eb8dae247134e99bd835a,Allaple.A
268,0171b4cf207262c709bd1505d1981fe4,Allaple.A
268,00d3eca85728da660001139019d18067,Allaple.A
268,002f919bb236e3dc51de496287d3f2f8,Allaple.A
268,048a07297af2b643412ce59a8585463e,Allaple.A
268,008a1f28d7f4b0e3df7ff29d6679f85d,Allaple.A
268,071ae9ed6b57ce3c01c70feaf9d30361,Allaple.A
268,08756257335a520ef376929fadeaea75,Allaple.A
268,087a0167368a35d1caa0d2ee1cb4b78a,Allaple.A
268,049d1bf64c505f96bef3d35862d4563b,Allaple.A
268,045585f29b15dffeaec5c02fc7d2ad8d,Allaple.A
268,043912708f5a844dcb91f77276ca32d7,Allaple.A
268,074eece2179230fef1c6182be6dfd507,Allaple.A
268,071361ef58934db418961932b9c48ad7,Allaple.A
268,06c02b0099b5f2641a6a712ef5572ead,Allaple.A
268,034a60f59886da8b982f33bc8a4535cf,Allaple.A
268,086cf56f798d657b947dcb05ab5caa5f,Allaple.A
268,0400c932696d0064b890fc1d10e6d1ad,Allaple.A
268,003330ed8a1b88e519099bd881bd13a2,Allaple.A
268,009d27fa46ba1cef6a723dcc2341c367,Allaple.A
268,00bf26db748633c795a44d5be8bffb43,Allaple.A
268,013178b23cf3776688920069b26969fd,Allaple.A
268,036f48da14f0aa248e53307ed45b25ef,Allaple.A
268,00e3fe87703dc4e740152ff66f9a2c02,Allaple.A
268,063d79399723c42abdfefbaa1e9ba20a,Allaple.A
268,04018fbee1b51a1ff14b8bca0cdc6ab9,Allaple.A
268,0642763223c6ec2201e1de89f6d3cd32,Allaple.A
268,00dc5a5d9cec9b63a1dcf43c0230d587,Allaple.A
268,0692972f0e61649babed876c8a527f0a,Allaple.A
268,042ebae5ae08cfddac7c19dc3ab04200,Allaple.A
268,051db763fb865935aea20026421de11f,Allaple.A
268,05c15df7f1fee5178b331df06a5f1055,Allaple.A
268,0537b157475b9b273d44f095ea43766f,Allaple.A
268,044ec0e9bbe9b5c63a3ec87c4c090b86,Allaple.A
268,03e838bc9c6bfd706b59931666774d20,Allaple.A
268,00df3568ad00b624c823f62b1a2ff85a,Allaple.A
268,08809320f2f7e5acc7f2d7b9d82c4a9a,Allaple.A
268,010988781c8f49b61a720679caade100,Allaple.A
268,04ee741f42e256d0251b1ababe4a87b8,Allaple.A
268,054c6f13309ed8179ff08a60b1b25a00,Allaple.A
268,044517e577ac70563b8d2856bb1d36e0,Allaple.A
268,03c75602fe0fdc356e488c028e048e6a,Allaple.A
268,01bb6e8e6f45c9f945d4297b615cecf2,Allaple.A
268,069e8d7a715cda115062eb373ba8d1bc,Allaple.A
268,0045f1b63e23516a7c978f506e473451,Allaple.A
268,0682189bf33dc3d28b939f525350f7c7,Allaple.A
268,01ed037f7c731106335f66969e856809,Allaple.A
268,049844fff41055a14e1a608fbaa2ca06,Allaple.A
268,00d8d180a5e940c1bf66ef1792b28119,Allaple.A
268,088296595a78120c07cda0b0a61ca484,Allaple.A
268,00efd33cb1c75676d0ce24c2fa351160,Allaple.A
268,0320efbb04d55997cc449f94786cf350,Allaple.A
268,08a347465e72d0fcde3e85a43aff5651,Allaple.A
268,003f8d7e9a4562c7a0bffc951a43d64e,Allaple.A
268,035377ea97ecae5875fb1b341d2aec94,Allaple.A
268,017980fc3daec81e56d235de97a2e70b,Allaple.A
268,004fff84a0fa665a9b622563cf02f86b,Allaple.A
268,01badd2a7e213cf91f7396b833631474,Allaple.A
268,006dd27167f504066872fb66597011e4,Allaple.A
268,03403b1909bf753601ddd1e16f16113d,Allaple.A
268,0572aa7e9f721f594959571c7c7e1d24,Allaple.A
268,01cdc92dc5eb7636c068e37143f4a866,Allaple.A
268,03514f98ab34e4a8504377059e68bd83,Allaple.A
268,01fbcd025b9a9cb555bc56f1913dceea,Allaple.A
268,004a347b171f8caeb6e72d56994fa908,Allaple.A
268,08399500758c67881880ebf1381fb57e,Allaple.A
268,00a54e82a199c28b8be6872b026c398e,Allaple.A
268,04583c262995ebc0a0578c7528777ff1,Allaple.A
268,070cb0a7ce3b24e879e1aea14360ca36,Allaple.A
268,030a67f3068aea29804b32ffe242daaf,Allaple.A
268,008e278d5d83c23d2cf85aa5adee61d5,Allaple.A
268,046faee7a50e5b724989afd16e3c9463,Allaple.A
268,07df77c50e4716923997d20262ecab95,Allaple.A
268,00c632113f0279ee83b826ecd36c976c,Allaple.A
268,082c34d8429258bdbb998730fd1bf676,Allaple.A
268,0001e91fc21698b86996488fedbca400,Allaple.A
268,03327462582d576cdb3d74db411b82ae,Allaple.A
268,02c9dec1dbfac43a190dc2d8e1ccf6a2,Allaple.A
268,0453150b36234f175d1cc685dd8e3be9,Allaple.A
268,015218fad85976030335240cc6a7ff4e,Allaple.A
268,0457462e2759e23eb7200ecef809727d,Allaple.A
268,0405607629937165bfbab84542fede0e,Allaple.A
268,002a731f6a5235f9f9761a061ba88e89,Allaple.A
268,064be82c01b8292d066d0590d0f34ba7,Allaple.A
268,01674805505526b78d2314cad7c97f08,Allaple.A
268,03bb1e99dce797e86877491e5982103c,Allaple.A
268,0525c06c7186147318720174b6f135b2,Allaple.A
268,0606b2c7f034ae1f280c8096d0f88335,Allaple.A
268,08353f926a024ac5a425a393e276750c,Allaple.A
268,03f4fd10f8e551a9b78586cdca656680,Allaple.A
268,00ba5de1b147258d17838155cc35b9d3,Allaple.A
268,0511e4635f9bf17e8e8f35df5fee0a75,Allaple.A
268,08712ca74749e2410ea608a931abb7b8,Allaple.A
268,0642d1b16e27791a763a12d713d7ed1e,Allaple.A
268,030ffb925439f7e419d405d1fdb5aab7,Allaple.A
268,08612c1d36a4ccafa9115e7e5f4f3c92,Allaple.A
268,003d4ff319fc296f3a068794d38f0eb5,Allaple.A
268,01a851c0078b14cf6cb370d35c01a943,Allaple.A
268,0026d8ca3db8cc7e3f588294b090e94c,Allaple.A
268,0863405493dec8f7cebc783df34f17c8,Allaple.A
268,04ca861d41661c7d4043766578cc47d5,Allaple.A
268,080a385e634c078b7c892f552fc54422,Allaple.A
268,01c735a15c06779921e784e7f1d11579,Allaple.A
268,016a761c0007f17cf0042764691bc065,Allaple.A
268,01946f0411aecd6ba37032b3ca007dc3,Allaple.A
268,00e42569d21e838977cde38efa945ca8,Allaple.A
268,0445ce0bacdb85c44104c8be320f389e,Allaple.A
268,041c25f430d27e36fe708dbfd4da3cb6,Allaple.A
268,0613c6793e205adf15cf023650891fe6,Allaple.A
268,0397700360a11e94b3185104665f1703,Allaple.A
268,0563ca60c906dfe05239893e98d8eb99,Allaple.A
268,061e93b8581b56b2d60338653e5c6952,Allaple.A
268,07ee376c0d5c95fcb1dfc861d88e8517,Allaple.A
268,00ed7ca0bd74b5438b745b018515288e,Allaple.A
268,0099eba4e288cda9a038908a05c86bf5,Allaple.A
268,0158b0cc23acfda0d1ebcf6c06a41d3c,Allaple.A
268,050558ba47a924827c62218bda1edba4,Allaple.A
268,089eb2887f7a7f6e985df86a46f1a3fd,Allaple.A
268,03fae53f0eecc3b1c407e7a63429a60c,Allaple.A
268,08393b156b6b0d52c7e6a41b5cebef09,Allaple.A
268,00e9d391b7012a1ce3c26b0adee4c900,Allaple.A
268,085e62f7f172361c286588c55c457b07,Allaple.A
268,03d8687f5161e02ab712472c22ccb562,Allaple.A
268,00c96084ad9811f83d7e715ff57b4187,Allaple.A
268,0445f3661cf7ed716d81f5fa61c16f81,Allaple.A
268,05027d22660fd6864b72707081be23c6,Allaple.A
268,001cb9e5d42a30567041442409f50e5f,Allaple.A
268,013127cc20cf39cb0b89cb890e1080fe,Allaple.A
268,002123ad3292956605783f6a0619a7b7,Allaple.A
268,0832bbef7d0f64ac8fefd0e6d06557c0,Allaple.A
268,07cd668dcf3356d5111d3c8191557b68,Allaple.A
268,038d64007ddb57b9ded99449c0faa533,Allaple.A
268,000653f2c58e1b514dd29b0b2712c139,Allaple.A
268,0707f3d8adf785281cd8e3f6f776546f,Allaple.A
268,04e5dab305892d06932e78b57a8702a5,Allaple.A
268,0094590f1f645d61d38604122d94f4c9,Allaple.L
268,07908e044047ec1dda349c8583c2fc47,Allaple.L
268,04865796d0c534bf48707c884708dbf4,Allaple.L
268,017a45dbcbc013f15bd5b720f62e077b,Allaple.L
268,04771506669109f54b61b31fff146370,Allaple.L
268,07318e491e5df819ee4f6b263853cb7b,Allaple.L
268,07e87d6db47295093aa78cd09b414e8d,Allaple.L
268,085b6d5d35ca79ad7139888e30e60de8,Allaple.L
268,00248ed2353a00b38a69f2ff85ad6469,Allaple.L
268,00faa5c421804a5ef932e8ab866e1d4f,Allaple.L
268,0741c0656326cf3dc46e9dc7e9f9c732,Allaple.L
268,087bf9993310ceb46be81db6240ec11a,Allaple.L
268,00a7ed7619ae9a3a09e8a8c6d7d81cff,Allaple.L
268,004608df8414f3a1414db57407f51f5e,Allaple.L
268,05a1aafcee1fb4834aec25c998d02321,Allaple.L
268,087ffad4f06586331a94e5d128765217,Allaple.L
268,07292f5ed3bf2599403033bc0589303b,Allaple.L
268,04c78f3532528150fc14c7d1ede9149c,Allaple.L
268,058eab2610b0ea5b91befc7354849501,Allaple.L
268,00a34ec671ba6635fab87b0afd601c04,Allaple.L
268,0771529795203590796f61803914b3f5,Allaple.L
268,06ca7b88b8c89c880fc57944ff72149b,Allaple.L
268,0178c32518c0dd5e6d993939f715162d,Allaple.L
268,012b0a079ac62292485617780fc43e1e,Allaple.L
268,06dd9ec0cfd44dcbd3dd79cc57e13ca7,Allaple.L
268,04d3235db69afdbd5bcecb6777d2376d,Allaple.L
268,05aeb77d7c717819477464d77f4f4238,Allaple.L
268,01450cd91dd4801452219b2a9992bc91,Allaple.L
268,05ed9c70c4b6e4b8138a48d0ecfec479,Allaple.L
268,001e542d0bb25db84316a9b3816adf7d,Allaple.L
268,070663ed8b6a5cf6f297610be2cbc60d,Allaple.L
268,07252b2e507679b0135ab59ed577a8b0,Allaple.L
268,05a8d7ef63712b6715a480fdb968783e,Allaple.L
268,03cba23255bd204f64f2e939daf61673,Allaple.L
268,038f7d30e93c1a996e3a39b8f53d66ea,Allaple.L
268,05973d5a0c5ade20843e6f40106e30cf,Allaple.L
268,08498b46b21d2392531aca139a5b9584,Allaple.L
268,0840cc89957ad3d1f3a864ee3288cb23,Allaple.L
268,0009881829cd427c0b03e8b5720d111a,Allaple.L
268,009e0ffa2ae76b9cd6436d9087760374,Allaple.L
268,03f7a5d8ea2cccf3aa85812815cc125e,Allaple.L
268,069086deecdd2357b3ce9366e7fe7fae,Allaple.L
268,086c32ef47a00f2aba29bd6853a2097d,Allaple.L
268,0747b9f7545381a705acf472cd725375,Allaple.L
268,00e871b7e3eabbe602afcf9048725ca9,Allaple.L
268,008c854a83ed59feaf224337f1cb0517,Allaple.L
268,06db1a7d626efc8f302205537fd1f791,Allaple.L
268,0417f2d2e37819223e6c67e7cc37da84,Allaple.L
268,04a2728f1817aed162d09e9d25270c23,Allaple.L
268,0525dfa4db6d9de68eba78de5574b526,Allaple.L
268,03fa3b2ec641ae13e2d9b0f6315a9228,Allaple.L
268,06945322ea13c8dc4879cc2bd4b9a048,Allaple.L
268,042de1a93d4dbbfbf339ac6d39e51c87,Allaple.L
268,06d16b3c8267a856bfb4d68e83e04e06,Allaple.L
268,050cd48639cd13662603924241b49373,Allaple.L
268,083ba70f49f70f8c91bce1908de99ff7,Allaple.L
268,06598930132128de200841974164a858,Allaple.L
268,00319c240855824f61f3e75ce958746b,Allaple.L
268,0142f178d0d2816daa02343472e63a80,Allaple.L
268,0510d405b4ee2db49460982299275e89,Allaple.L
268,018ea19f59ce56c4c6cf57e500a32bb6,Allaple.L
268,056ecf71e806ccf0f054b4dd0466f03c,Allaple.L
268,07ae3cfac215ee776b8ff121e2f34f55,Allaple.L
268,05c0a4cd273874526c91edcd58712892,Allaple.L
268,08250bb47e6a1a091a1a0bd6a5b3a267,Allaple.L
268,008d1d130c0952a92e3e911d49cf22cc,Allaple.L
268,0887ceefe03aa973ac386324aac0c441,Allaple.L
268,03c09c06e179f4efab9b268924579197,Allaple.L
268,00a228aefaff8d847be7062206030b6d,Allaple.L
268,045ee51cab2a321aacb0a87af12239e7,Allaple.L
268,0672ff2968ae02d5d109de540bcf9f2d,Allaple.L
268,007787ddda9509b2761192b53ddce1d6,Allaple.L
268,05c56deb41a1d521ac3b53a0bd09e98a,Allaple.L
268,05e86094478b9924850f96d17725648f,Allaple.L
268,0740c1022b6adc1d8a21cc1e232c2cdd,Allaple.L
268,066d485928c1096fdd6e9f29eaed0d87,Allaple.L
268,043040a9fdc7f643962d1d216163b0d3,Allaple.L
268,01f12ce5ccbefe3bca89ff6dea730ea6,Allaple.L
268,0016c9c98e95b8dda0de4255f103ab3d,Allaple.L
268,006d6a34a94479f4ee9ee243ff6b9012,Allaple.L
268,04db81b6f016a4c85d21b5367cb5cd72,Allaple.L
268,00540a7b33c5d97eea96706458331dfe,Allaple.L
268,03ea2adc27a6306de384d674e7215026,Allaple.L
268,085f0131d1d43e82ef47901b0178c5fa,Allaple.L
268,06717e7e0f7f3c5434a1903a8ff64f08,Allaple.L
268,005ed2a3b119224f4d3c2301f8d6eebc,Allaple.L
268,013587fc92dbfae941302567be0803a4,Allaple.L
268,04ba581f5f18133b38fdb147cd99bb96,Allaple.L
268,031f9ed060be5d72b3ba0125ee86a65d,Allaple.L
268,03e6ff9fdde0419b3a998470c30ac4e8,Allaple.L
268,00d733acd6441e21f62449b3d808ba1b,Allaple.L
268,05983c543ba0733a2f19821cbdeea6f5,Allaple.L
268,014823db5655a141c2e7290ed9795b03,Allaple.L
268,019433d9b646c126f63c185d80e16c6d,Allaple.L
268,0069cca6b0787d25e494c5d511d7fdf1,Allaple.L
268,01883fa43bd8848f20445e680ec9ee8d,Allaple.L
268,057ad485bd587c574fc45b30e9c178ff,Allaple.L
268,05411432175b8ec15c5dc58c52767d3d,Allaple.L
268,01a081646776b342e893009b40e33308,Allaple.L
268,03ba66c133086b7a8be10f85a9448858,Allaple.L
268,00ee5e8cef57792b37da1608cda8a6cd,Allaple.L
268,0077d0f14f7bfceee638d4ea95b78e70,Allaple.L
268,054024d4ff1e9ae4ff145b8a15ed0f71,Allaple.L
268,03633f7aac62f8e10ca79fb5a8f8440e,Allaple.L
268,00ecdb78d6e8babdc6836d85e4f8cbc2,Allaple.L
268,003ff9036471a4b0f5b47f8873dc96da,Allaple.L
268,01b89fa8d43066b8b119d6edc9855ddd,Allaple.L
268,07d2d0d5db746e4b096aff72bc3f0de9,Allaple.L
268,00084b0786ef98e22acf62f4ac70dd30,Allaple.L
268,03a4a09cc6929ce01877a6719eb2a7d0,Allaple.L
268,0445f08eaf4bf1b15412508f27592287,Allaple.L
268,054165c205791adae97373972e70b48b,Allaple.L
268,08acb43e2fa2dcc6448a23c187c6d1b3,Allaple.L
268,0490ecc5e9de4f92602ae1de4e9811e0,Allaple.L
268,056fa18211d9c7c5130f1f66b31a2b5e,Allaple.L
268,063e1116d5c5adbf49128c579e84a7f3,Allaple.L
268,065d1f12c517c06d5a510c100c9b6ed6,Allaple.L
268,067145fa33fc9bf2ed73b1c27a5bd688,Allaple.L
268,0626889afced58c38ec5fffb9b1fb202,Allaple.L
268,052a27de78e50773ff88658ce2268664,Allaple.L
268,03fbe9585a5f49cc1d1f7acfd64305ea,Allaple.L
268,04cd19ba70ea093f825582fa5d90f224,Allaple.L
268,068f61ea15822a524687ee16b1dabee6,Allaple.L
268,055ae78a2283d0aa6351c49e0ccd4cad,Allaple.L
268,08a70a07fcbd8493d1c66e35b93d51e5,Allaple.L
268,0325e055cc749fc418f6be8a10b59dac,Allaple.L
268,04c422deabd83513ca6e7faf694b99a2,Allaple.L
268,0532954c96b5d6ba4c6ff76fdf21ba41,Allaple.L
268,01eecff46d5e3c082a468eb063865d17,Allaple.L
268,0531596db2dca2b992c6c2389a4d6bcf,Allaple.L
268,01353a571471a51bff413458ffcd1e2f,Allaple.L
268,04dcd3544634ad44c9d2e5eb01c3fdda,Allaple.L
268,07e62e20490d66ce92b41783335bc4d5,Allaple.L
268,051642c940d2e0f6b5be2ded9b1867a3,Allaple.L
268,04378ba1d6e5c54683c747372dd89e0b,Allaple.L
268,0626fa458f466ffb4ea50d16e52b007e,Allaple.L
268,03d3b99bd1cd5439224a7b5412472358,Allaple.L
268,043b6527c2b1966708a938bdc0bfb21d,Allaple.L
268,08a5e7c47ff210164027cf0f194cfd6d,Allaple.L
268,044daeee59110bd5cf9f6cb12831e6d1,Allaple.L
268,0658876855197e86e417ba8a84d298ec,Allaple.L
268,054c14e28cb680d5894e3e13eb4d6232,Allaple.L
268,00c9cb6c5fd2f6fbce59002170660310,Allaple.L
268,04e99a46e37abe3600ad1df4c2f4e0b4,Allaple.L
268,080ac4ad11c0106578c7e1781826b886,Allaple.L
268,01b5175f12459c1657fa559188aff01e,Allaple.L
268,057746e1b7986dadca5921c08550af1f,Allaple.L
268,05d96a2ee719067aaa0500bee6d27320,Allaple.L
268,07d3800c51c521cd097979abf808af94,Allaple.L
268,00298f6fcd9d6ae85cbd421ac0935aef,Allaple.L
268,08af50962d4d619d47b65325ba7baaf5,Allaple.L
268,034be04a47ea211529acef09fbceb8f5,Allaple.L
268,06851786b24c18de947ccc56926aef1e,Allaple.L
268,04843f943e142107c072e6feab84a697,Allaple.L
268,081c18ac13601ce44a82f764ca2ed945,Allaple.L
268,05bf49e473f95024fb1e236df69b0ddc,Allaple.L
268,04bce9c82799c3f6d3e1e8dfc2021d8f,Allaple.L
268,07eeb0ef2b5b93515a3cce4aa92a2839,Allaple.L
268,04c43e98e5df1563c4cb80df6e9b5454,Allaple.L
268,06429491ead628af0fb05d405fd4d187,Allaple.L
268,0672c92f5554832320cff97b41ea5c82,Allaple.L
268,0312f07be95b2cc577b451c004f3eee6,Allaple.L
268,0815130b763009a61bd5deb344304d5a,Allaple.L
268,05d48f31852d9252c6237b67c8e3aa58,Allaple.L
268,0483101bb20a61312818b16f0559c3b8,Allaple.L
268,00b34e5fcd31a617953fe32c92d2f625,Allaple.L
268,06549b73968ac1fc1e8eb54dddb10833,Allaple.L
268,014a9ebb7ea6c53a636e7aac9b545212,Allaple.L
268,011e5f9133b9e25f9a8d789d9aa40fa2,Allaple.L
268,05a77f6562c0be7c710701adbcd83f3f,Allaple.L
268,05eca4ca3cf553f9def99fd1c5234ac7,Allaple.L
268,018909913b54d0332771cfd4ee907bb0,Allaple.L
268,04826d4e34629cbdff33c2b6ce889fe8,Allaple.L
268,043220e0c34a6f017cd0c52db6ebb6ff,Allaple.L
268,018202cf855f758114ba84e1981ceba0,Allaple.L
268,03ad3e0b9e52d2aa8de8d07c5133cd1d,Allaple.L
268,00c2b80f4669c63f96b298c41af31618,Allaple.L
268,01709fe34c3ee7b472c9700f006f7acc,Allaple.L
268,04917cae11e1906bb215c7e4404a67fb,Allaple.L
268,06c14f332fb98004aa6b81397304ddca,Allaple.L
268,07ca5383a31476675ef94c2134fe5a20,Allaple.L
268,038fbbea10ac09e00cc90503906ea8b1,Allaple.L
268,057e01696b4916e12faeccf3ba98f34e,Allaple.L
268,0458d4b9a3b0c762dc773033d7710645,Allaple.L
268,087c386aa8074550ea09c5a47c46d2b8,Allaple.L
268,06583d83c5278fac7cd20c015780c1d0,Allaple.L
268,04c191cc302a982758903f1ef1492862,Allaple.L
268,014e8a15835bd0af1db4d546315f8322,Allaple.L
268,08b091b3a29090b5012ce479d253eb62,Allaple.L
268,07a4e6e9c1e0b1526eab4d8a3930270b,Allaple.L
268,047305a732e33bb2640b832d8b032ec7,Allaple.L
268,0461110dfb25e75880eb6ab8b0333c04,Allaple.L
268,035363f4fd08a76db99acef40cb014d7,Allaple.L
268,05826101eb5936bcae5fbbeaddcd2a36,Allaple.L
268,07856963d5f369ab658ab161ba0f2aac,Allaple.L
268,05b4a6f1ed5be0b97384051d9d97ecbe,Allaple.L
268,0502339fa46e662fd751f8ecff1e99dd,Allaple.L
268,0171996287aafe3d21eb79621a0f1427,Allaple.L
268,0043ee68cc6733626b74d145182593ed,Allaple.L
268,072c0b277ef7067b6e9924496c7accf0,Allaple.L
268,08b211f47245db1a4ef0e127f4c6e763,Allaple.L
268,01d4b803a92cd0937f75a2f40eb4bb2c,Allaple.L
268,04d57a087fa6eec79e463a9270f487a6,Allaple.L
268,06a49e118e166749878ff4949cce0423,Allaple.L
268,06ee5b8d8ee99ae030c3babd5340dba9,Allaple.L
268,01446c9c553330aaf052d39328471b04,Allaple.L
268,008363886d8196437f01c48d32a70804,Allaple.L
268,03f6111d750dee4561a149fc2e3febcc,Allaple.L
268,054626c18471ff463117156519aed4b9,Allaple.L
268,06ae7815350211558e1b892accb9d276,Allaple.L
268,03731077fdc0c6ee01892afa8e14b1bc,Allaple.L
268,089d046eb8ad07b7e1c6198bba0c86f8,Allaple.L
268,03b6e190d38c699f464ca87e221c2bd2,Allaple.L
268,0602c447bfab202f4a6b6a6ad8cbe4be,Allaple.L
268,01066f99471449f7fdd55b66d5c880c6,Allaple.L
268,032503a8481e28b0e70afde26dda2f1f,Allaple.L
268,06c74386d7246ab0c8fb008a92f38c7d,Allaple.L
268,055e69a7c696e60c2acf96bc357725fc,Allaple.L
268,054b29667d4835e8ffd1e5d8f72a21d9,Allaple.L
268,00e7740178c5eff65462bb14882bac52,Allaple.L
268,00aeff0a226291442887c988787af863,Allaple.L
268,088648b8333adf9a87f374695022f027,Allaple.L
268,0895f852b89de72cd983ad668e55903e,Allaple.L
268,0646e70c3b3e38d27e68f0e075e22c45,Allaple.L
268,00d1d74a7f9f20068640e8a85afbb62f,Allaple.L
268,08680186461f7f58f3727462aa897de6,Allaple.L
268,06d75a9f4bd0ae40fea8eef27e397a5d,Allaple.L
268,00db48396104d4b59d53b015b11b2934,Allaple.L
268,005240d5d4a1b4a2d421c9cd2cb499f7,Allaple.L
268,078b05592ccb7d63b08e69a7f53ce8e1,Allaple.L
268,0128f98b7fa98bd5dce5f980269a3b1d,Allaple.L
268,0654748b4cc3330deef95ab0af4041cf,Allaple.L
268,0487ad55fdf0b4fb6534476de989875e,Allaple.L
268,052344ea1e07067a98f7ad973cc9533a,Allaple.L
268,056f8315c67299ef4271fcb11a6fa872,Allaple.L
268,0389fb00d757455198ddbb22f4694c1d,Allaple.L
268,04fe4b99d5dc9196962ab9584a93de57,Allaple.L
268,0673e75711ed98b2296c5bd8ea362280,Allaple.L
268,039d70062ef3c9e5331174d560263839,Allaple.L
268,05a76c86e24376db6eba358cb64c150d,Allaple.L
268,050d1d591aefd31603c7ab7dd41774a2,Allaple.L
268,056e010eb79c32f0c2da3373a042d598,Allaple.L
268,013fc001bb44d0c3f615527b4c772bf5,Allaple.L
268,038f3e0f6776c19ab93a606706227837,Allaple.L
268,0673facdfa5020744483cc18808dfad6,Allaple.L
268,00d7729201e3a074200d50ff5cd374a6,Allaple.L
268,08248bdb6738469b5f1766a393ea3a95,Allaple.L
268,00a475df24ff890aa96e62a09847a2be,Allaple.L
268,0366528e108b46ab2ee27ad4fe674fb1,Allaple.L
268,000015d52167b7bf2da397447f4fd503,Allaple.L
268,018e110906d527a2f776726dd1aee379,Allaple.L
268,0021a7f47aae1ab08b813cb7d698dd4d,Allaple.L
268,0404be6b4060a2f0c6ad33c7e15f641b,Allaple.L
268,07d9651c93af26150691fe7786358f15,Allaple.L
268,03bd76eef3d6d4af2819ab01e237873f,Allaple.L
268,0314a8e7f6b77be01bc9edddda560a93,Allaple.L
268,00b26f22019f143f67e42a221a7543e6,Allaple.L
268,03229d195a7ccf3f56898ebcd82f026e,Allaple.L
268,064910bdece1ca1eca94e0f2ec536750,Allaple.L
268,002da63baa9000b4ff9cb8eb81451471,Allaple.L
268,06642c147f5f48b6b995a0c3d1808a78,Allaple.L
268,07d982acdd2a9b9f79a07f323a22073e,Allaple.L
268,073f3a1453b7c9a66938e36939e62b90,Allaple.L
268,070749dea08d8656b7d227993d10f21d,Allaple.L
268,0651671ce760ffbee5e9433b80724f2f,Allaple.L
268,0621f5c38c61313e382776ddf6bf3efe,Allaple.L
268,0762d7fa48b7460eb695f843e614b97d,Allaple.L
268,00fd596b9065753d48d24b989d29cc47,Allaple.L
268,00985e714989353eb85b6b5ea51d08b9,Allaple.L
268,07bd7512fe1434b313a21a2078db83c4,Allaple.L
268,06524f125eece7a54370609287188980,Allaple.L
268,032e5087816152acdc17c483a347755b,Allaple.L
268,0076882dc1cbc96e04aac521fd0132ce,Allaple.L
268,0067ca357228064b5f7d36036a65e417,Allaple.L
268,06136bf777e55c04d58275dfd8ca2249,Allaple.L
268,03a093852da2df3cff225e8b7e6c269e,Allaple.L
268,05d90b15b4f826cafb202fef7b4f1449,Allaple.L
268,014a450d2d5daffa88bd7c39a7392da0,Allaple.L
268,060edfd5866d5f4632c7bab2cd9d4cee,Allaple.L
268,0481d3fabf2f2f95d9b9de16409beaba,Allaple.L
268,0531ce6f60cf4cf24af099d984c01c3e,Allaple.L
268,080f5d4351f5f92e092079c9f9a39fa0,Allaple.L
268,016dde65bf064db99da142f7b3175257,Allaple.L
268,087cfdd3db2437c1b4635355968f2277,Allaple.L
268,00cb5c7d76cbadf1e3d9b80c834218b2,Allaple.L
268,0013883929a082fb7248d6d293b6a4d6,Allaple.L
268,082ebc5a3cc15b08024627aaabdf3b5d,Allaple.L
268,00f80de524e6d421afd43e1c234cee15,Allaple.L
268,07e460bd2f41041893504d013d2c1b59,Allaple.L
268,08b3ffa5e220c7969b896010c1cdd6f2,Allaple.L
268,08a7398f33f10e4c84b879a821281274,Allaple.L
268,0813c3f66a134b1da22ca97d32415105,Allaple.L
268,0356aff2b6357ccd81a17ebe9ce37706,Allaple.L
268,00e7a7bc8b3896d2cf20d6de22b46977,Allaple.L
268,069230a032653b0c94bafbb7c022434e,Allaple.L
268,00512098ec7248a52d524ebdb8c6a8fb,Allaple.L
268,01fe46be90938419def846caaffa5bf4,Allaple.L
268,03cca9db7f694f7a6d793072b64556a9,Allaple.L
268,046dd0d34aeb18a4aa2d842531fbdd95,Allaple.L
268,00eae675efd78123e38bdd8aa30de46c,Allaple.L
268,06511170d67676cc78cd75535551eff7,Allaple.L
268,03e0c1c517ff005eb449b3658f2af8b5,Allaple.L
268,0674a134a1ede6816de9b5d4fae3396d,Allaple.L
268,00c88e9b6564c6cb1002dc616e358a0b,Allaple.L
268,03fbdadacd37e509f7bbd29f8d00b56e,Allaple.L
268,06b881d5575dfdb40fb55c3285583f40,Allaple.L
268,07b971bb779280cce1de0c6ade5b9b40,Allaple.L
268,05086aa26480ac71a9a4c3b980db1a26,Allaple.L
268,00f92a38111aad5b5d39439a37311691,Allaple.L
268,049a7f9c0d1763c2f53e48b8b1dc6b58,Allaple.L
268,011e09727e049cf2802f482d1ecd0d59,Allaple.L
268,03308de54690b57986e9aa48d6d35cde,Allaple.L
268,0059b345883861cac812cedbb3eb4714,Allaple.L
268,0049876485a83da3e5309c1eca8530d0,Allaple.L
268,04eebcbe91136c07f6aa16c5285d0b3e,Allaple.L
268,0458cf55fa9e30dca35b5ccd3051dcbb,Allaple.L
268,01b9907982d0f7da3792a0c01d23cc5f,Allaple.L
268,084afe55156f5585181243cf48c781da,Allaple.L
268,05ce9b60078cceb15e92dfccf5eef990,Allaple.L
268,0331af776446fb30eaac70bf0bab4631,Allaple.L
268,035b47b7a953cf4717950d4d3bf63491,Allaple.L
268,00fada00115c796c619ba03feda15953,Allaple.L
268,011bff6ffb682f087540f9a1ce97b338,Allaple.L
268,0853bae7bd65eddf918ff7193b21a5ed,Allaple.L
268,069cd07c720c4962f0b3e775a44c76a6,Allaple.L
268,04ab901e2c41c52ecc68705e0e6adefd,Allaple.L
268,011f021f1779abc178f1db82e0e1a335,Allaple.L
268,07e139e44932c4f779a04a0f15412e6b,Allaple.L
268,00b0796f6542660f955d38c5c6ffa79f,Allaple.L
268,005a062030f6468a5900453055dcb938,Allaple.L
268,004b3f18d14708a281cc234f1900de77,Allaple.L
268,06625fad5a72ea3c8319fc357915cfd4,Allaple.L
268,08b41901b8d64ce02399eb567f6eac40,Allaple.L
268,086e369f62faeaf9121f74582254680e,Allaple.L
268,07be46675e844159c451c0a66a92d220,Allaple.L
268,0766033a52937bfda7841c6ad2639080,Allaple.L
268,00806b985133f5863bda37020b3448c1,Allaple.L
268,03510e6d2d68aeea9a4c682934a70a81,Allaple.L
268,001c06c0c2fc8ef75a9255e96a877ec3,Allaple.L
268,013f97b322542231c0f4ad0d257d4121,Allaple.L
268,00b20d54f3f5f01f4ae01264282ca29c,Allaple.L
268,083f63bb551d258949b5956d99530ec2,Allaple.L
268,041aa9369070e22d0b1a87332abdc502,Allaple.L
268,0715a9e53a502502c8feb25c31a871eb,Allaple.L
268,052463a8245246d1c272af30ba0fb0ab,Allaple.L
268,058deba3f145ea5c4cc0c63c76a9d917,Allaple.L
268,06de7a46f6e2939908e19723b341de95,Allaple.L
268,03257044e8df0eb0bee86127d04eee97,Allaple.L
268,00dd1932e15eb5fb9629b68e917f0fbd,Allaple.L
268,04be10857ee1454a3c315ef90c06a1bf,Allaple.L
268,048fbdfa863b0fec58c431a6a20b62e0,Allaple.L
268,05e1fd8268244c2cd6f2c7f81f68991a,Allaple.L
268,04122b12b6468b6bfc0cd55dc3efcf54,Allaple.L
268,0029e489c6c0b89483bc1f39919c6b87,Allaple.L
268,05eb38ef20e27e4520e9ec0aed52ad5b,Allaple.L
268,0455ecf41a41e14598ab8305fe3d0685,Allaple.L
268,0178fa95a1f094560b71a9547371bee1,Allaple.L
268,002b441a8cadf6b16661bb50309f0d67,Allaple.L
268,082522d7a5eaef589f5957268aca48bf,Allaple.L
268,008f967bcb14549c189148431ae3a74b,Allaple.L
268,018bcff5e7b76b8b8c4a9ad7be06405f,Allaple.L
268,0765bb9ba4d16bc42100d797ad6c67b6,Allaple.L
268,0627ed1e1a82d168ff2e47f7eecfa9fb,Allaple.L
268,008bd2d7b7e7dab29c59868b3b48ab4b,Allaple.L
268,0471e0d877a21f48014f4d9df5b8491b,Allaple.L
268,06244ec7c1a2fa3305c57bce12f02d5a,Allaple.L
268,03a82979a8e594c3b5b19c6b6f7738b8,Allaple.L
268,01e0d33c62bae611e932b799dcecec31,Allaple.L
268,00884525a402e3253b1e0d2853e14fae,Allaple.L
268,0444f5620779300b32c6aa15b5b5ccf0,Allaple.L
268,057ddb8c5d955a05c14af794b68a15c5,Allaple.L
268,014a4d972383915e749b691bb0cba00e,Allaple.L
268,010a8ff443ff19a19f49a48a488a69c8,Allaple.L
268,0029d8e52b36ea31d781a91f16d3dcfa,Allaple.L
268,06e7bf778f2d34ad4a7cde0e9b0940b5,Allaple.L
268,0425898a4c7e16d5a55d2264fb33204b,Allaple.L
268,03ebf885adcbd1daacad9576fb157692,Allaple.L
268,072c997c47cbd106e3114b6fc24dafdb,Allaple.L
268,0471429789985fed48577e56c1b996fd,Allaple.L
268,081a25dd1e8f24d675331b054278bc01,Allaple.L
268,03479a3b8cad800bc8358c855be83387,Allaple.L
268,01e2f537088f1d52b76d9da6af7b5469,Allaple.L
268,00d28618f35dc8393f45c902c1d556a0,Allaple.L
268,061e1e3fbcbfc4a5d749c9f3c1b7b08f,Allaple.L
268,035592cb755e029f38437d675309d893,Allaple.L
268,083059997802432b0bb474e77881ab72,Allaple.L
268,01f6cf6a2a0355f8f58c13da19ce3018,Allaple.L
268,0018109eed8b7bcb30404fb41b1f4cb1,Allaple.L
268,06ad4bf9cd412688d616e1d0cfe120d7,Allaple.L
268,058225c6a8c62081e70d077adb7d948e,Allaple.L
268,03d83bbf66d1c870c384d0323dab3d6d,Allaple.L
268,065efb1c64dfce7a4a584481d86373b3,Allaple.L
268,073d3d7fa573243c11c7d125af6b42bb,Allaple.L
268,03299d126d2d1498fd604bae1ea78427,Allaple.L
268,0623cc5698ed25875ec4a5654dd1fee7,Allaple.L
268,003a74136367a331c04d48fd5e0fa851,Allaple.L
268,05284aa280bd342ce3bd52a082c1a8b8,Allaple.L
268,007585b27979861c315be249bb4c1580,Allaple.L
268,034d8c597bfcb2232c480ecbacfdaf98,Allaple.L
268,076dddcbf8931e9c2235b1a251e8c169,Allaple.L
268,062924fae696283ddda91663eab997e5,Allaple.L
268,01b6aa9e6df46decdc1889ad35bef9b7,Allaple.L
268,0390ea1bb390fac77879c0272224c7de,Allaple.L
268,01c822ffdf5232a517e866397972f576,Allaple.L
268,04b4c101e122bbee49cf2a9713a1317c,Allaple.L
268,04b630a888cfca3ebae896a1608f8a67,Allaple.L
268,08639a1968144127a21cc5686cf6bb5b,Allaple.L
268,07141ba31c88d31a5e55cbeef6c6d815,Allaple.L
268,059dd10532110f4b695424b25e66862d,Allaple.L
268,0111ac7191ca625b5045b7d716a926b6,Allaple.L
268,008d5f2959436bcb7d5f862a61b49746,Allaple.L
268,01ffd1d4cfe87045221be93f5d8523a1,Allaple.L
268,018e9afc26903dc6192526c58c6c02da,Allaple.L
268,003eeba94558bcd661f98a5011032416,Allaple.L
268,053f3045b58b14455b04e23f6c3bc86d,Allaple.L
268,015ac163ed8debfa620091bb8841edd8,Allaple.L
268,077d57e9975c6096b08efabb56492e15,Allaple.L
268,0833e3892e54d386882bf12ad3fa8166,Allaple.L
268,0138af80e4484c71edba40215d021f45,Allaple.L
268,07aa0c00528314d096a566f79336807b,Allaple.L
268,011cf6eabe658b69e90a49c384e58e88,Allaple.L
268,008bf20fabf51e001f9fc3c9ca3270ef,Allaple.L
268,0450dbcc34f6ec60571bada147033cbd,Allaple.L
268,08667da0ed935cfa04a9bc39c805f441,Allaple.L
268,04399dc0eac0c2b8b123ff5b4ca82151,Allaple.L
268,064593b8f45aa4b880317da5631ff0a7,Allaple.L
268,038d03c5b26f58485df4e8c010b470d7,Allaple.L
268,07dc5e84c6f1fde02692b9e282cce946,Allaple.L
268,0034c613f8aa196e54258ebf1c4a09ac,Allaple.L
268,000c9f4223c0198fe53eb1838ec56bf4,Allaple.L
268,0883d09bd34e4ea22774a3fd8fb15a58,Allaple.L
268,05a79934cf4e5f7c88d8acd34df96b6b,Allaple.L
268,06e2af46fc919ba7a94223672b7f21e3,Allaple.L
268,0192f7587a5c98e83dd11c1f54619267,Allaple.L
268,05a33e6976e9c976db63dba092d02a10,Allaple.L
268,0148d335508aa2107aafc67a595de943,Allaple.L
268,03962b210e95fe23229d2b0afc576ac3,Allaple.L
268,087f323e6f4e8c75b3ebd4bb3f21ab2d,Allaple.L
268,059f652b4a9f0a933cfbb781ccc20a0d,Allaple.L
268,082bf82409782ed467028750f14c6e4b,Allaple.L
268,04e131731497c55c296e0aedf9240299,Allaple.L
268,04aa9c88c64930143dce8370764e4d56,Allaple.L
268,00fc92802f6876ae0aeb9079e113f917,Allaple.L
268,04d3441ac91ea047dd90734e6c787398,Allaple.L
268,07a2e2de025b2ab18b11144731161fa3,Allaple.L
268,07abbac7970561187dee403e7132a166,Allaple.L
268,039660f6ce10b50e4bb5db0c518ac21e,Allaple.L
268,062769818864982e4fb1c2a32918817e,Allaple.L
268,01c4e1c7949f0e6d4949b3cbb260000b,Allaple.L
268,0882a52ce9b36057780cc10f04c70a64,Allaple.L
268,0000c4ee5f408b0a985b18ffb5acbb71,Allaple.L
268,08a452650422d0b5e6a793279dce3e35,Allaple.L
268,01ea10269977044cb62510d39586220b,Allaple.L
268,06bf14b2f75d73fd5bcb777d251f2401,Allaple.L
268,0674c2af829f864ddd66dab1a43cb603,Allaple.L
268,0003a4cfd64550bfd29035b9c0c49975,Allaple.L
268,064960cbb0f6c97d8cecd45af87a4228,Allaple.L
268,0777846eee1d3545c1df540adeca08d6,Allaple.L
268,018eab6302b913673cd8f38908119c6e,Allaple.L
268,04e3290b1252ee1036ef71f00949d47d,Allaple.L
268,06434fc724a98192d85b3aa2e490784a,Allaple.L
268,016061c6ccac56dcf587261f8f81649f,Allaple.L
268,003d8439538d5da8a354233dfaa8c5ce,Allaple.L
268,06b1ed358d4e50e07a4fc0dad7b1ca7c,Allaple.L
268,049b86e112d06f99a1dd6800d67df68d,Allaple.L
268,068b4a6ff1d119532588f01aeebd967e,Allaple.L
268,005103eb323d0b47cee24e6fd0f081d9,Allaple.L
268,01c63b28e06b1c7ffd7b4107a4c0c163,Allaple.L
268,00e04a86e616b381d6a946d3a6f7a1aa,Allaple.L
268,085589ab389a9f89d39abc230077f051,Allaple.L
268,00f36b402b6f09a602d38eafcd1b6a74,Allaple.L
268,019153a4c3ad483e483428b89e4d1194,Allaple.L
268,033398d220d43a073a7e1610357a1799,Allaple.L
268,0872055129921653c4e5445eee46f8b6,Allaple.L
268,01015e561d84db3fd505caeffd165b8e,Allaple.L
268,08142ed617e80d03b10c46e35d9a2477,Allaple.L
268,04faab3ae979800b5d6223341f3da867,Allaple.L
268,073c778eb9a2f803b4e653d48d68d8e5,Allaple.L
268,03e3a68c434a42e903cd876281752057,Allaple.L
268,01ceccefba41db56ba963c8074bb6e34,Allaple.L
268,08214b79d921e7c46a7b9f03dfb4d21c,Allaple.L
268,0056aea6633a3e774129a291602ed5ae,Allaple.L
268,00dc16ce45aefba7d8db163c4638d3a4,Allaple.L
268,08727c1b5e2d9d720665011d0eeefacd,Allaple.L
268,00309cefad14f90a20dae1554877efe2,Allaple.L
268,0850e09995e5fd79e1baf48758cffbf3,Allaple.L
268,0082b6b042e17ffe446f616f00792d79,Allaple.L
268,0011b38945b24a9c8e6b02009a77dedb,Allaple.L
268,0099bef3238d4c6cfaf294518de79398,Allaple.L
268,0429210f151894c50752d6f1d87d625f,Allaple.L
268,075cb74f3ded59f403acc1405a22d3a2,Allaple.L
268,0783371c07326c02d2c92cd08b927ce4,Allaple.L
268,081fe4e92941ed9c4c783b11622d86e4,Allaple.L
268,00dc203d30901f99afb3715e4643479e,Allaple.L
268,00daffae53e7858808152746349b85ec,Allaple.L
268,07d6d2cc6075363fe4f5efa5f580bc61,Allaple.L
268,04e8f352f70d4bee5ae9812766c684b4,Allaple.L
268,01ae9544df1adaee1e99e706785e6be0,Allaple.L
268,0063343de14b969585cf4dcb0ddf0fd7,Allaple.L
268,062b671d1e162e98a2a11bc46203fb1c,Allaple.L
268,03c5f03abb28cef3423d2a2a10b87ccf,Allaple.L
268,05a641cbc2d505ff5a1257803e5080d5,Allaple.L
268,07254c38219c8a7557613fb8b7b97ecb,Allaple.L
268,0728be18d10ccb072b3f97ec815f8a46,Allaple.L
268,00f13cd50aabfa96f829796c80037d12,Allaple.L
268,01f63f613b7c179d06fe537c74da7ac1,Allaple.L
268,082ac973d2dc624e899432b9ca4c5495,Allaple.L
268,00bca2fff37b0ced67dadb0e149779ef,Allaple.L
268,0741215cd0ae3775656b3216f2eb98e9,Allaple.L
268,00c9bfba34c2b23a418926f48438c7ad,Allaple.L
268,03890e0e4ec99d92b7bcbbbd5462636e,Allaple.L
268,00a47268d82b731e7e70d997628841f9,Allaple.L
268,003f5a50f5a88f226aee981c1e33845d,Allaple.L
268,01e435bf3be173f617de90ffe75feffb,Allaple.L
268,06836ea20cb665f466decd0665528a9d,Allaple.L
268,084159474438cea604b6ea131a9b3cce,Allaple.L
268,05ad5ee956f813b431a3821602bd39c1,Allaple.L
268,07e3e7db62c1bc21a620916c8b9010f2,Allaple.L
268,01fb0f629af38701a1f927cc5c46d618,Allaple.L
268,0349b9ddea5e67906d2427509d916b41,Allaple.L
268,054ad732267973bf838c54afe0b251b3,Allaple.L
268,0550c5f6b5aefc447410190fb7163e2d,Allaple.L
268,07948ef9af35736b92dfa00a614cb5c3,Allaple.L
268,00ecf3d7f14c81223845b9df90ef2a02,Allaple.L
268,03203c1804b0a5e723909ba3f1bd417f,Allaple.L
268,077c2f20045b404b81ad6669510fc5ec,Allaple.L
268,001ed120fee2fcb1ff2749b91922b61c,Allaple.L
268,03e57ce807479edc8682117cc787757e,Allaple.L
268,0334913c6828a7f135ea51a1bc7d4c00,Allaple.L
268,083995f1aa7f468706a2d05e3f6b8b41,Allaple.L
268,00883fb30bbe5b29e2427b3dca955a91,Allaple.L
268,01491a6940a82aae14f7573955f43512,Allaple.L
268,065a7e3f38d8cc3ca056b4f5fc272643,Allaple.L
268,043a2f5d072ecd60163ca78645c4ff9c,Allaple.L
268,05a4d877f7847a8bf2452dae6f899487,Allaple.L
268,0302fe3807f3aa48ce331e3140e5e0f6,Allaple.L
268,005a7c1a1d5ce704d264037f7054c9ac,Allaple.L
268,039a8ded51fd6659e8cad567d69f6567,Allaple.L
268,07181562d9ce16292517f22e69d7afae,Allaple.L
268,0518be15e6ed80186621b62e27efccb8,Allaple.L
268,04e9346523a7b4133c0a5d0ab7c8fde5,Allaple.L
268,0417f4273729e0d8e0b68bd44bc560e8,Allaple.L
268,05a31c9853991ccdab46fddc906ace15,Allaple.L
268,0055a17c304175f6ca4d26c9d4f2c80f,Allaple.L
268,068b07b0899e27f8a56f863651bc70c7,Allaple.L
268,065513aa17b61f57cf793703a725c015,Allaple.L
268,004ad9af8b8f426265fbc65603ee4ce9,Allaple.L
268,040245dbad52a4a7054220873fc39342,Allaple.L
268,05aa70e3a03fd574fc6dfc254bdd8d9a,Allaple.L
268,052fce703d99bd7f2b062b2b0ce0a897,Allaple.L
268,00b387b28de5eeac27b4648b3825f23c,Allaple.L
268,047cd6743c3958d6f179e1e828e18e9b,Allaple.L
268,00ef5c2fb34a733dd70c5410bbf1f6c4,Allaple.L
268,054e2ba8ad5f9098feda242b0e3d15b1,Allaple.L
268,07305df154c77c5cb990a7d58a06f7ef,Allaple.L
268,03c42aa7e3a867f44d96845a2db9a969,Allaple.L
268,00d49cf056c761207d477dcb5f71ff6d,Allaple.L
268,00f34c53e9bdc7049251d1de057cef84,Allaple.L
268,05667ed3cca51c4b3cd465dbcf1e4505,Allaple.L
268,00b80f06b3f71f62f6ffb3a49fa77564,Allaple.L
268,0194d5e36cf6e3053e09ce025d14ed55,Allaple.L
268,06e5e9594bd7760d23228d5cbfd47b42,Allaple.L
268,01b4c1d908a27168f85b5123878c6d06,Allaple.L
268,01cdc112e7ae462ed47568ea8171669d,Allaple.L
268,0764124688897c636c954844b25ee6e8,Allaple.L
268,00d7522bba4c40b7ce9766befedd7637,Allaple.L
268,012e3ade6976d0d84746edd0f90955e6,Allaple.L
268,011030d9ea99100e486f4f7966454aae,Allaple.L
268,00c27818958896d88cf3de77d44db87c,Allaple.L
268,01938702053b76feb7c80aecdd8e40b2,Allaple.L
268,06782f10c5baec31aaa49109420e7778,Allaple.L
268,00d9061c1bd73a10f2ac3010c66bdbcd,Allaple.L
268,06378e88f5176baadf70348bf87d0230,Allaple.L
268,00cdd556e187def11bc9f7b07f5df524,Allaple.L
268,032f34b563a65f4d53d64c82d6520839,Allaple.L
268,0756cd25792d89861fb24b303c496a5b,Allaple.L
268,013641c066cabf967b5b24172ceb318b,Allaple.L
268,062f78f39e9e9ff26ce27d56c6a114fc,Allaple.L
268,03792c45e3f8df5d2571305c9228756f,Allaple.L
268,04e765785f65477eaff42a49fc317b85,Allaple.L
268,069e776a4b30a7c98b3480d548e527e0,Allaple.L
268,039ec54bb15d1130dc4f96903ef2e2af,Allaple.L
268,0397829ab7d5e2ffe40805f52d35e752,Allaple.L
268,01d7c73b66b01660ff0f5b441833ddec,Allaple.L
268,07d7a6fc9c1f237ee1bdfd723f927b90,Allaple.L
268,06376f2f27a23b89c96de983ffe3521f,Allaple.L
268,03dd5425619039b93b55fe46a64511cb,Allaple.L
268,0861cf190f8116cea48577cfa48ddeaf,Allaple.L
268,01a1726fb3312d4ff3e4a83bc53dd3fa,Allaple.L
268,06ab24ad7a56ed3d8506d854786e0d8c,Allaple.L
268,0341c3dffd597c8a4494e69ead7a5934,Allaple.L
268,00df8daca39231d4afbb9640b0a160a9,Allaple.L
268,05bf1e5dfd0f9152f48ab5dc7156e91f,Allaple.L
268,06eb1d84446cd65038e5c6fcd1721e13,Allaple.L
268,050ada76dea2500e716205af3ff4195b,Allaple.L
268,077acdb55f278cf8fb3b15a284b1aafb,Allaple.L
268,056b7f713f988dd765c456cccc0b4712,Allaple.L
268,041e925ca26f70c9c14278dff8ca3b2b,Allaple.L
268,0481a91509d5a30dc69770bed3f3c950,Allaple.L
268,042c0c005ca5016f217ef614910f058b,Allaple.L
268,07978f3ef9a5a12f191f8c00a06f84fa,Allaple.L
268,068fb31d8091645aec1f10850c2a4837,Allaple.L
268,05938dbae5e83ddf3c324a4caca715b3,Allaple.L
268,060220805a1650e6280c7962714d8039,Allaple.L
268,07ae5ed7cb1f90643264eda88ca57f2f,Allaple.L
268,038657cb291f1b576e5e01ec0f7ad94a,Allaple.L
268,031941126f67205630978d22d4977c7c,Allaple.L
268,08432c319de37d3f2173d3591022878a,Allaple.L
268,06e763564e2c51e1ad4adc663f9e8116,Allaple.L
268,07cc73b38649f7f283cc2cf95f7cb663,Allaple.L
268,001f25c592572780da60089e9e5f44b0,Allaple.L
268,043eae9c01ceb0281a92074a5629c42c,Allaple.L
268,019417cd509154d0c761767725c42eab,Allaple.L
268,04432e57d89d44ddcbd935de67b95409,Allaple.L
268,078bdcefc748b5d680a15c7beebc7911,Allaple.L
268,048169f5123d1812164ef67c339dabbb,Allaple.L
268,0854ed94d808667b85c5926273af5cf8,Allaple.L
268,04a1ba78aba5568af1e216f9d7c8f47e,Allaple.L
268,03fffb897ab0c5f3fd23d7684a7c1cc0,Allaple.L
268,006b731d40c7c4bcec7739b0d0606c8d,Allaple.L
268,051ce9b9752929b133419cf48b52cc48,Allaple.L
268,04a8cc9b02fb3c3596e7f536f1f28a1f,Allaple.L
268,03a33f1f6d1eab56aa5344974a440534,Allaple.L
268,005ce1a58bbe26d280880f7640470acb,Allaple.L
268,070ffaee200b1d463d306fb09dd5ffc0,Allaple.L
268,0790bacdf1d783700fd633e0fa25a26a,Allaple.L
268,03fabe003824a1136e81e34a145661fc,Allaple.L
268,069ccdd2580230fd0895ec8f4114e885,Allaple.L
268,01a8473f40b9e21443b26f6d65c0a859,Allaple.L
268,068357f1a936625adc33adf8edbea104,Allaple.L
268,031c7c65dbb5cc9af3a774ff9a4a7496,Allaple.L
268,05250eb92e7d329a17dfc8e76f483c4b,Allaple.L
268,000e5c7521abb4ea4e15853bdcfdd991,Allaple.L
268,04681995f040caf4ab89b197758fe0a1,Allaple.L
268,06c77ecda8e17fdc570a6306176e2634,Allaple.L
268,00225d47fd75d9066e5101681c6f8ff7,Allaple.L
268,06352e8aa9cfdc82f52173a77fe84ca6,Allaple.L
268,05e99952052b1b55f9fe61f6f933007d,Allaple.L
268,06237945b73c90784f4b1034dfd72c3b,Allaple.L
268,03085a8905c6f9444ce80099b164fa45,Allaple.L
268,0444412e190e3a6455ecfdddbd7a19cd,Allaple.L
268,06c0ffa9d180363b5b05fa7d79893c33,Allaple.L
268,006391bdb72ec690e8aee338f0261181,Allaple.L
268,000e5afcad8cbe213edfc1d822a4e25f,Allaple.L
268,049dc331ec2ab429aefc54cd8b335e6e,Allaple.L
268,07ef6b21943d1b320ffc7fa8b671b0ff,Allaple.L
268,05ef9f1229bdb8463ac79b454741d902,Allaple.L
268,0417b5509fa6631ab1bed99de1f081b9,Allaple.L
268,07b2e546a6edbd809567e35b9c2eb4fc,Allaple.L
268,07c7198079375177ed9ae2bdc0b67c3d,Allaple.L
268,046284654ac829fc2143d92310fa7815,Allaple.L
268,041b801d329b8a1ddef1a411eeef35be,Allaple.L
268,035276e7f1de2e164a972d4315553c12,Allaple.L
268,019cfa3676b68d344291ddf80aa773ec,Allaple.L
268,0533a8e7cb54e1bd33bf0df0ed284c48,Allaple.L
268,04eda78ecc1861279e2000616b5821b5,Allaple.L
268,00824684c3f8a586560012699b5cfcd5,Allaple.L
268,04f5505a0ec15434df0fc9da5aeed116,Allaple.L
268,03bfda762696e9136381461f8a5b0fa6,Allaple.L
268,08786460988a9099dc55099a1526f810,Allaple.L
268,0096e205bb5c58acaf710825d2458e06,Allaple.L
268,05ebd0ff747e70f7f5130b99876b8a87,Allaple.L
268,04769fee6930c07993d6333a196f087c,Allaple.L
268,01d690fadea81fb8663747915eb3af4a,Allaple.L
268,085d25e5e1c794ddc4c44b65a7c6dfb9,Allaple.L
268,00df3c9f840ef0f1fe212969c8a87082,Allaple.L
268,05d5c4f8ecc56aa404186553e454320d,Allaple.L
268,032efdd8be5b341ee34299d7f4a6b108,Allaple.L
268,0320a76f4f5734ee65e4a81ef172f03b,Allaple.L
268,01e8e8b9155408b6bb1c39efdcc87a68,Allaple.L
268,0074aef80dff722bba2bc34c6cfa24b5,Allaple.L
268,0400b55a790b64cf9bda1fef5f1c0d88,Allaple.L
268,00ee0632388c74d4376bef2adeeeb708,Allaple.L
268,0632ca759afa1bc74f4efc638e07ba1d,Allaple.L
268,01a4d82a126f61654566106c67a2b62c,Allaple.L
268,01b0f1df2d5c1fece3d8cc746bd50e30,Allaple.L
268,051917ad8a69ec9cdfc16eb9c8ef4d09,Allaple.L
268,0408d31bce9c8d3d3c6f86398b960a07,Allaple.L
268,00d8984d2c4ef7ba296f0b6e6acf01e5,Allaple.L
268,034b4d02b718b293c6c57b48ad58b1db,Allaple.L
268,01bc91d37bd2e266086cb76477f38f70,Allaple.L
268,05753fab078633dc0761109fa527ccb8,Allaple.L
268,00bc76a1766c7cf50e3589ad071eb3a4,Allaple.L
268,006be24340dc1e8cb7ddb71635f92e3c,Allaple.L
268,048a8b7e6e00d8e8c79d8c95e41cc1a5,Allaple.L
268,01cd662d23e2698086d8695a66c3cf30,Allaple.L
268,058cd19616bb53ececc3dc67336227ab,Allaple.L
268,01a99e137bc0f0df4e5a8d8cf3886b65,Allaple.L
268,04057fa5e29d1b1a74b41336a5abfa1f,Allaple.L
268,01332865ef3cc8d8c844502456120581,Allaple.L
268,04db47e31f2515e58349357ce5f56846,Allaple.L
268,0469997f8bf278618cee619b33579d1d,Allaple.L
268,062ddd982ba6758ca6a4a5d8131696d1,Allaple.L
268,042d6a989178d0c0b849d74c0a4647a6,Allaple.L
268,00f3ba73044739df770a35e68951d988,Allaple.L
268,03264ffc4eed1c02f57e75329fcf3c7e,Allaple.L
268,07490b48bd2f53dbd02e93d9e221a8bd,Allaple.L
268,0397dc1f0141f959713d73c3e8b1d17a,Allaple.L
268,03276c370511a568c463b2fe713b5107,Allaple.L
268,018dd42940af456b0239035dd0aa47e5,Allaple.L
268,04674b1ec314520f57e3fe6117f5fe88,Allaple.L
268,03d3c472b4265a4dea5467d9f6683701,Allaple.L
268,05ad3e50f8c15142d10d542c28390201,Allaple.L
268,07325a7b6e9aaae5f8d58d8e2e281495,Allaple.L
268,0165f5b4dd696c143b6be92f0fdcdcb7,Allaple.L
268,036bf5c2a952d43d4be4307d4de9d3e6,Allaple.L
268,0624680ef2f6f480cf012c3ad661668e,Allaple.L
268,031dd50ee63d449c0e30eb7335f1dbca,Allaple.L
268,044d64dc2bb410c286d5a4f137821ec8,Allaple.L
268,04c2529c6c24278d39454e4f1035a376,Allaple.L
268,080a113e49dfbf9d8161a9f9f285d8aa,Allaple.L
268,00e3317b038b4f2b7ad693bcd879dd55,Allaple.L
268,01ea67a36a7eb0632c2625fc2ba85ac1,Allaple.L
268,072425325bd52c77efb5056cbaadc7f0,Allaple.L
268,0562075a37753a1e6956e12afc4e27ae,Allaple.L
268,04f24e8579c27bd10edcbc848e39fb65,Allaple.L
268,00e6f6be900b5cf7f6d5f12ccf014930,Allaple.L
268,060011c7e5b72df6b2e880440fcafec2,Allaple.L
268,04f2143ea0eac21bbda8d4caad6744c1,Allaple.L
268,015c0ff09eb706b06525eae85f837df3,Allaple.L
268,0043fc0336002f14d128628f5b4987a2,Allaple.L
268,015698832842418ac4377e19eebde232,Allaple.L
268,04d378ec0325583fb164e8bd800e17b8,Allaple.L
268,01ee85d2ab3be10c46a44ff66f4aec10,Allaple.L
268,01876123ed6164d43f94187d4a3a7656,Allaple.L
268,019149236b9d60c22cef707db3ed95c0,Allaple.L
268,00ea19acf7eacdcc4427ab648164de19,Allaple.L
268,05d611a9c15aac4626ef9bc21f4ddcbc,Allaple.L
268,009b904e3e23084ae2e5a31de2cd7646,Allaple.L
268,07a09acc84102e5882ac08cd7021a00a,Allaple.L
268,00697726c30003689f8d40024ddddcba,Allaple.L
268,0381b327de2772a97ae990fab9356408,Allaple.L
268,00c22b7c47376f75104e1d0daeff5db5,Allaple.L
268,03c358410d4e3705e78c99484d45bf19,Allaple.L
268,014ec38986570db5752ae99dfd8cebc1,Allaple.L
268,00759f73f69dda29f8ea499c47cc964f,Allaple.L
268,01282e0734e28d9c5e079881823e4d7f,Allaple.L
268,01ca30772cb6e5a4cae09382e51f6069,Allaple.L
268,00dec28ce00c4c4fe0754a8c5d119571,Allaple.L
268,0033ce974ca5277bb04d7a515afff12a,Allaple.L
268,08a3589a1598ff8de7631ce92e0b9f09,Allaple.L
268,07bdc1a9669b71b814d62c3305a937c8,Allaple.L
268,03b0438d2b01343ac45340babb2ed1db,Allaple.L
268,06b0666a7ab819c5e31c935c732a79f7,Allaple.L
268,07a267513dd82057f875506f2de63ec4,Allaple.L
268,086fc49ad5dd12d85ede42116cc87e94,Allaple.L
268,0518c52c8ff3676d1c98ba5fc4affa7f,Allaple.L
268,03e1ec6e58ef859ac6e38ecbfc6d2720,Allaple.L
268,057074b9f16e65bb6c76702951e9272c,Allaple.L
268,04002dba344e85e07bf3a6b33169237e,Allaple.L
268,0741905dc36f4daa4464870230d4427b,Allaple.L
268,06bc43ddb69c763dc5e21526a2a643d3,Allaple.L
268,04f92876aaf10197c5ff6bae8b25fa7b,Allaple.L
268,00824b5b278d8a13041aa557a490152a,Allaple.L
268,0484edeeaac910da09dd8b10f140f421,Allaple.L
268,05a41a6e84e286705e69a8fda839a0f8,Allaple.L
268,0094992c5176d8a6908184c405fa0e19,Allaple.L
268,0570361c573670620384afa18d026db5,Allaple.L
268,00f5075a8cfcc1040a0bd3e43a457384,Allaple.L
268,01caa03c7af15d2d2f396b61f55a5d63,Allaple.L
268,0098ca9400e588b1b1fa6753d5fe389b,Allaple.L
268,0402af4168d16694db1c951846fbbd57,Allaple.L
268,009e3463538b9eec75cef9de8b3fe027,Allaple.L
268,0005b4a15516402a0f75e0a0004bef7e,Allaple.L
268,043d6a877c241ec08b33990c0f23cf5f,Allaple.L
268,074f0ff427df5e990c8ec16a2acdee0c,Allaple.L
268,01fd774e9eed96ff32f07890c38169c6,Allaple.L
268,07d69a17f4bed1bfe473815e729dcf46,Allaple.L
268,035623807e90efd2284c675f574e7b58,Allaple.L
268,05e1136773e9ed445e72830831e934d3,Allaple.L
268,005154add4b13c116091b151912c4525,Allaple.L
268,07334bd2d14279912b0beb9288d3ec9e,Allaple.L
268,014b5439704f2ad67bd3d8705e69f34a,Allaple.L
268,06854bf10600bba9b06a3ec3d1d12996,Allaple.L
268,0836da95a271c36aa3aeac8fe1d0099f,Allaple.L
268,0615451f47437fdcfe69cf6e4e1be52f,Allaple.L
268,05db2841ceee9c129825758ee042330b,Allaple.L
268,000d65bff3b238cd2f9ce5cdfc4aa9c5,Allaple.L
268,06c329e2b17cb27a1850567e7663c17a,Allaple.L
268,066147d74ecc046916c3fb410f34d9dc,Allaple.L
268,00bc35cd2a059ae384af25a75854d5aa,Allaple.L
268,051926056ffa668a9c73b975cacdf989,Allaple.L
268,00489fdf7a8e36e4119ef466540a6166,Allaple.L
268,0339962ee409130062088ed9b6bbbb42,Allaple.L
268,00fc817d0d15b9d381a559085e2e712c,Allaple.L
268,04aa0f5222805484653b34471ceb1fa4,Allaple.L
268,00ad0c0d088aa54aaea433a214c40c3e,Allaple.L
268,0027bf8fb09784564bd4fbc2aa971353,Allaple.L
268,089a5a758b83318aee57099f0ffa03e5,Allaple.L
268,03752db928d88608939ac6fc0db05cc3,Allaple.L
268,035695ef2f5ad7468d6de4e3ef3ac78e,Allaple.L
268,074816fe471671f21e61921adbde2895,Allaple.L
268,00d1f7388818206d2d99c3176c0203b2,Allaple.L
268,064963c8be32ffd88cb493c5ee06f40f,Allaple.L
268,03c6f45f241c375c809bfbeb968c606a,Allaple.L
268,06dbb89f038046aaa6f57ce4fa954316,Allaple.L
268,00ffa9e9bcfea67ca203ff94df652c20,Allaple.L
268,01c216b1023dfd0ead3c5d586538886e,Allaple.L
268,004621335d1caf9aec58ddba08dfb755,Allaple.L
268,01b66f17d83f99114ef70fec00114b58,Allaple.L
268,03981248dbe6648bdf736bdcca235868,Allaple.L
268,03c8f7ba8ff97514362d88e5191b7512,Allaple.L
268,01edd158ac4c3651ff94536249425ff2,Allaple.L
268,04b64b9e15c904e6476c6f55653d7f00,Allaple.L
268,0673e5edfcc25343943173c134a58817,Allaple.L
268,082b6169e45b011cf7031d774f881c68,Allaple.L
268,05d10938a724995d09f5bd13ab72577a,Allaple.L
268,05851d6bd563c266d26386488f72d45b,Allaple.L
268,03181c70591ca0a7289a74225b3ec21a,Allaple.L
268,009d371eb40086ece9ca8d7905a77077,Allaple.L
268,058910e8a2c1e23dd9b140572aed632d,Allaple.L
268,03d4d25070de42766edb120e757a3e60,Allaple.L
268,000c4d9de4b50ec41a6434936ce9dea7,Allaple.L
268,01472f378acaef2a8c34c6bfdb593753,Allaple.L
268,05ad316ef6f0f20c6e1fe87ec3d5d8bb,Allaple.L
268,018322f7c05f2666239f1ee8607c0bb5,Allaple.L
268,0406d9997c6c07ce56d84191ce9544d2,Allaple.L
268,03c392a7df52ab2153b790f7d7c699fd,Allaple.L
268,06ea6a06f87c30477c066916d927f733,Allaple.L
268,03806143e2a96dd575cad17a2c4e28ed,Allaple.L
268,04d77e3229287bdcaf9948036d0b77a1,Allaple.L
268,064d4219fde7838d439eb19cfa023f29,Allaple.L
268,078a1af5f35f4066eefb4cde9e4a02db,Allaple.L
268,0614e16ff3aa0922931cccd98c1caa2e,Allaple.L
268,004493f8e05608ea11828918a5ebeafa,Allaple.L
268,006030bc9a20d309fe332a153ccc9dc5,Allaple.L
268,04d00c70a6814e3ba76021c9ace90c2b,Allaple.L
268,00a93a16b5fa32af68a11d7f1ae4115e,Allaple.L
268,07b0bf12ca243d90d3abaeacf3062c9a,Allaple.L
268,030a8c7ca03ce9de2229cbfedba453bf,Allaple.L
268,03d689e79425d40fd22b7b2835a87f27,Allaple.L
268,00de3fef5749b9cf75ce3e96d31781f5,Allaple.L
268,04c0cc9b7c51f485f3a95ed729454dd0,Allaple.L
268,0049f2607e9eac4010ba1fa8e30315b3,Allaple.L
268,056878f02ef4d5199a4241bef51c4fd4,Allaple.L
268,004649e2eb8e1bf0a05ffa3f9a697317,Allaple.L
268,0321d19caecfce092a2870772a2f575f,Allaple.L
268,08aa03b974657fbb1e35d62e813bc703,Allaple.L
268,04c304bd398d995c5d9a6997ac51d8fc,Allaple.L
268,00e627afa70bab2150e04cfdfa5cdca8,Allaple.L
268,01464a7241775e3efd6e682c11798693,Allaple.L
268,0832c8b4b366497366dd0f267e8ae4da,Allaple.L
268,009f6fecaa2fd11d88f59c9f02332e06,Allaple.L
268,039db8539e1a4a764141b847175e7c32,Allaple.L
268,042138026c35589f0f81e76b5c12108f,Allaple.L
268,03049dc260b60039700800eb2e264a24,Allaple.L
268,04cfaf630396cfdb14e674ad35f7ffd9,Allaple.L
268,05b5cb0d3c345d9ba6e7e4bf6bdcb4bd,Allaple.L
268,00d8e32088c9414e09f5011d64f6e9e9,Allaple.L
268,046c05984e33b5d3832d5330b3c5eead,Allaple.L
268,0830f5952573abcb82f562d5aaafd8d5,Allaple.L
268,07e0285cfa18e24c969e376e6ee4e5d5,Allaple.L
268,04f2c811f9867141865e6c24e4771f79,Allaple.L
268,0177db125a473c29f89ace153c2d7e38,Allaple.L
268,044f9645050a3aa584f9c6e2b4de5a4c,Allaple.L
268,079f73b33274791f95cb33999e81442d,Allaple.L
268,00c079b3d364b68838f2a8a190ff75ce,Allaple.L
268,013a85fd1463cfdebbd59131288d7341,Allaple.L
268,010c02eed418f012ed086aad221c026a,Allaple.L
268,03d2edd2ec7ea972d87a45809a255b29,Allaple.L
268,03778068a50b899fb0a0fc286ec36637,Allaple.L
268,01d95ff1c1d85e31a6ef20c070fd3389,Allaple.L
268,050d2578a9ea595d03ff739b9c50d248,Allaple.L
268,073c149616cccf785b529170c502834e,Allaple.L
268,0844af74b338fc0b9ffd9f19b29a2518,Allaple.L
268,08ab7b5daf4919ee7e568f762a1e3d5f,Allaple.L
268,0595e2829997f8ac42cc46bc057b0840,Allaple.L
268,072d734770bb944e865ed9b5c27a416f,Allaple.L
268,010d3315d2491390883af236dfc23fa2,Allaple.L
268,009c19bcbeb41b7cb1469099d04d13b8,Allaple.L
268,06c3e1cb99e0a94e73d2d7b57231ab3c,Allaple.L
268,0410d4f1a77fd81f92b46c7028da9c56,Allaple.L
268,03224ab600163f86fc47eb7c0c5fac40,Allaple.L
268,0008ffbb81bcfc5bbe608778490fa973,Allaple.L
268,03a668b5aa2eb00872d7794d8a93f471,Allaple.L
268,0104a8e697cb9128f0087706c4910e6f,Allaple.L
268,072652c187d2b257ca2d11d0a8dcb7e5,Allaple.L
268,0002ea01fb140312593c3f95e534038b,Allaple.L
268,067827cde76bb98d04620f5d2b4306e2,Allaple.L
268,07100f487bc9accdbec0083b75c7757d,Allaple.L
268,0035562f45679c14e56050fcd7bf4317,Allaple.L
268,002459b82caf7452eb9c9aec3730d7fe,Allaple.L
268,01c334f7b5182c017c148d9fffa2d5cf,Allaple.L
268,06ec5dec86750c4bce857c5591d91c62,Allaple.L
268,0801e87c9574623d78c95ac479e4e017,Allaple.L
268,005c2ff59d20f2f55cb49f347fb61821,Allaple.L
268,07b0fd0d14546f4f19f2ceae681b6be1,Allaple.L
268,031fecac3acdf985ca46682d5162b89d,Allaple.L
268,0146cbdb8eb176a18d5261e9484af7ce,Allaple.L
268,03a538276226244bdc4c4c53bd38f0be,Allaple.L
268,00837659d8c3979cd37d7fc43d0c95ce,Allaple.L
268,044a2366b83b4bc05a5f95f29d85b41a,Allaple.L
268,00337cd052d2574b191d057903f84433,Allaple.L
268,058d324d4d6f59f7bcf8dc9129c010c9,Allaple.L
268,058aee7b24181a28532ac332a133d6be,Allaple.L
268,034a368fd16e60276f6b4299be5f71c5,Allaple.L
268,00cd8ea6fc659b325887ce29b3b5aa7f,Allaple.L
268,00132cf2f756f5b6047b2093c103791f,Allaple.L
268,001cdc5c30502bb8c00d3d19757ddb2c,Allaple.L
268,06c983aa62882bfd08d41864edcc7860,Allaple.L
268,0349593b11ea85c38007c0ab824ab4eb,Allaple.L
268,05030ea93133f1045650b7f53a5f5b0b,Allaple.L
268,007267d963247489bf2e0e204f26f054,Allaple.L
268,06b6f3fbd5096eda480f13bc654da23a,Allaple.L
268,076bdb3a743a0a11a8b7ef760f6ae2b0,Allaple.L
268,06a918ef552bf19143c5adc1f5c5dc9c,Allaple.L
268,04527b74cb42d84ff552257add1cdbed,Allaple.L
268,08474eca338b146874a695b0fea79df6,Allaple.L
268,032501d21b22e1651c0f588faa03a08d,Allaple.L
268,01a1336f3030f2d64371a774e328715e,Allaple.L
268,03c7d8f38cdacec9386f51fe4888ce5a,Allaple.L
268,004b5effbb31e339de40ce951374f60a,Allaple.L
268,06c520f2a3c0610c2d36d8b9fad0ab9e,Allaple.L
268,0842b3dc1e2ecb326605b2ced9e81518,Allaple.L
268,0734cf5976147e78b8bd3d134094dbaf,Allaple.L
268,087fa3029a1d9618d08ac32b54b50117,Allaple.L
268,015823927acf749c0ae8809b0b9396cf,Allaple.L
268,05369c9e0bcec98881464bfb811fa8fe,Allaple.L
268,06524ebf396548004410f99a4dde2e54,Allaple.L
268,0378d63d472f7e0df2e9cc4ccbb2f384,Allaple.L
268,061b3a911614ba6223c3d646359a17c3,Allaple.L
268,05d3a231aa6dbacbdd023f91239d4f12,Allaple.L
268,00644a855e7b03507c3186398c463a76,Allaple.L
268,08150c8234545d8d3aac3b89c517dbcd,Allaple.L
268,03ccacd07d51106bcaa97152d2c7718b,Allaple.L
268,033012ee1026a29203b04ae653dd8d1d,Allaple.L
268,052924ddca099aa9382f7a7d4c7f9040,Allaple.L
268,08719c628907f5ec93e7636f812f8180,Allaple.L
268,033c5281a588a7eb12281cae94d5a63a,Allaple.L
268,079814cd83b1150e707a4ef741ed1320,Allaple.L
268,064898011e3975b8bb9af37b5acab0f3,Allaple.L
268,006e4731cccd89a673622ddb7e048c8f,Allaple.L
268,06b401ba892a0ba0504947bd700eea60,Allaple.L
268,010c509916621bcc68fd36f116479f30,Allaple.L
268,05b5b267ff79e8178c08143970dc24d9,Allaple.L
268,07ef5a103e6f6f8d7711aee9cbfe5104,Allaple.L
268,009c8bee7a6268299009d131aff7a22d,Allaple.L
268,04255f33aa053a0b4faa6d798108b9b0,Allaple.L
268,069aa860aae0257388a4be11834d031b,Allaple.L
268,00811be6a3c1f1fbfc994bf757c8d2d8,Allaple.L
268,03f3b34d6a96e0dbd2d63825b468780f,Allaple.L
268,01197fd74a0419ad166dbd80c950d4c0,Allaple.L
268,0571c886c05810a845dfc9e3d3f9fd49,Allaple.L
268,03cdf66a4c6ac4cbce4a0185cf568d69,Allaple.L
268,046298ad1b3f954424950318b6ec1837,Allaple.L
268,0307473a96f2636e3c244eb6deb9294c,Allaple.L
268,034f78cd42a445b065c33ed7888856e9,Allaple.L
268,06a46b1501c84f181f9d5984f71901ea,Allaple.L
268,0103817125da3d6dc1cb7dee6fc74f6e,Allaple.L
268,04476c7d0e38b361450bfe5257bc7467,Allaple.L
268,00852c5d96c7afcc4f3841e3465dcbe4,Allaple.L
268,0437362024045126e661e2c762880e0b,Allaple.L
268,00dc4fa063b70933f1f81b59cf263156,Allaple.L
268,06babb88c9ecb1111dc1885813be21a8,Allaple.L
268,064a4bbf64c820e666c56d8e865e6f84,Allaple.L
268,03433c113b32c90a10c8ef76091aebc3,Allaple.L
268,03fdad6a469809211858f3569804f785,Allaple.L
268,0803040549f32ac192033d025b3559e0,Allaple.L
268,061b8899ae72de0c5804e2b4e6fb9627,Allaple.L
268,030c3a6ac50bc53d4e71b1b46f567389,Allaple.L
268,03e96d87c05efb371800758edb2f2a23,Allaple.L
268,0323bb8eea853a020c0c4759e3253d31,Allaple.L
268,06caaad6b2d326ac53b9cac41d010e45,Allaple.L
268,062ece2e58b15bf14b6056e2567a7ab0,Allaple.L
268,00b3cad92049609ea0d9b8a59f444561,Allaple.L
268,03b54b582df5a41139202e26a6457d36,Allaple.L
268,04d64e4d50dfbac3d4b144a2cca43624,Allaple.L
268,0356b644b60c968e1dd29292af35e33e,Allaple.L
268,03204ad946611aa6e7be3dd52de804f0,Allaple.L
268,046a896723f141545a0396295df4e3d9,Allaple.L
268,0070db74664b8bf53df13f97f7cdfc0d,Allaple.L
268,072b381ac4e9fc832b4d7730ea7d2524,Allaple.L
268,00f23f59e93123900e1e66453bbdaf68,Allaple.L
268,079063c1de86c5ad1e304952256e5078,Allaple.L
268,0601f6f247b7280b7e78135bfafcb839,Allaple.L
268,082e915176be4918e6aadda43b484b98,Allaple.L
268,003605fc174d12c171e806eea59ff935,Allaple.L
268,00c0d3e8bd1942d3b2ee2f673663496d,Allaple.L
268,037cc2221efcce25ed3b0f1308f2c6f7,Allaple.L
268,06bc929910dd00e4cea965279b3d4adf,Allaple.L
268,066eea47dea37b5dd8da9148addb995e,Allaple.L
268,0497f17341f5dd7e11ec633035cad83e,Allaple.L
268,0079027ddc234500a62201105afb2f25,Allaple.L
268,01b3f69cea751025b5f99e5bcb5150e5,Allaple.L
268,052a08609bc5bfb825e6dce7405a5ad7,Allaple.L
268,070e9afed65eaeca7db26540826fdd32,Allaple.L
268,07949afdf933cb0d4bd80cad1d8d6210,Allaple.L
268,057703c693fa6d68159c176e12641541,Allaple.L
268,067a76ac44165090de820e2cbd823f5f,Allaple.L
268,000e5aeec36235875d2567ca83d3e37a,Allaple.L
268,057778af3a07b4b38c9a210130b58ffa,Allaple.L
268,011a8a209e6591aeabd87ec3b4d7c513,Allaple.L
268,0034307ff7e029f500a8c1f69211a9bc,Allaple.L
268,006aa76dae8ee2d994708ce506551533,Allaple.L
268,07b9a724fe7e97059d3dc463583b9dad,Allaple.L
268,03f28d045aca624b4a4be5af9d6b1d4a,Allaple.L
268,03b9640ae328726c83426c78ca8bb558,Allaple.L
268,0781744a86343a3c95f2e00412f12aee,Allaple.L
268,05e10f288e84aaaad250318162c483cc,Allaple.L
268,0187b27f99378a07f6716333ced72a5d,Allaple.L
268,01499a9f527e455e85734532643af009,Allaple.L
268,0665c595d52991076a577f1f5ba0b528,Allaple.L
268,00d55d1268ae37d407f14ab60fa1c19e,Allaple.L
268,0575bc3f48c2118edb273c6d6592c9aa,Allaple.L
268,04356b9859d2ab6304d31a4a98960aff,Allaple.L
268,0380c348b162f44859911f51891755e0,Allaple.L
268,00e0998d40c0204ef4a97ad317a19647,Allaple.L
268,0790ca7dc3c49edd00e570ab4157679c,Allaple.L
268,072cba1eb1a57a642229396d9e97ac36,Allaple.L
268,05c973de43b6011e0c40e9b93bedeb50,Allaple.L
268,00356a8c5e939cd68b954747eb8fb30e,Allaple.L
268,074cc7298778114b29e253401a5a5e0b,Allaple.L
268,033a0038baebccad490aa970621f654d,Allaple.L
268,0342f57808bb416b3b6125fc4738ee29,Allaple.L
268,049bb0a07bb645de50e3d67acbee2a2a,Allaple.L
268,007614dd7c0f284ba0a1e44f9dfdf5db,Allaple.L
268,04e9ac8ebd7d79fdc3d88d8a14c7eab9,Allaple.L
268,00a15f9d2e34eca0882644ef250d0fc2,Allaple.L
268,050257191fee3c9b1148d03dc47fc9d3,Allaple.L
268,00bb168557cb0eb9c246f213136d1a14,Allaple.L
268,01e0b49bcb1eba2b6129061b9a3c9aaf,Allaple.L
268,066cbc54c18143d490e411e696297759,Allaple.L
268,05ba85dd90109ef0eb1f788f59328a6e,Allaple.L
268,0748b120499e2939007f4169f1c94d26,Allaple.L
268,0095bb9abcca9ac8cf1c9f6b52b35b5d,Allaple.L
268,016de5f9f4645154d9609d81c395b818,Allaple.L
268,00e4f0ed60d15844887028644a087acb,Allaple.L
268,04e2c2c7c8535d699b75759cd57d239c,Allaple.L
268,085a740f4082bf661819031f4a2406eb,Allaple.L
268,079b7447c4d9749b48499ccbf29c7131,Allaple.L
268,03c64f9a1bab4ad757f9a404a0719ab3,Allaple.L
268,041a196ad9ba5d7f5d987f11a214e1d6,Allaple.L
268,07cad100662089371e0c958b74a5e625,Allaple.L
268,00aa0cdc42e5b58c62f4164bd7a73d94,Allaple.L
268,04cca093bcea2c53fe0b694610e7e51c,Allaple.L
268,0848d5948f544d6f6a059671cbaef434,Allaple.L
268,0011c44957904a7b6b12061fb1062854,Allaple.L
268,073c8e523ac56606035deecaac23b2e6,Allaple.L
268,03c14bfee5cdd895ca8ebcaaadee3de7,Allaple.L
268,0540129a77f5e4cacc469d60262fbcb7,Allaple.L
268,04e8003700448490e879093b374dff5b,Allaple.L
268,01bc2b5b5783e536b37c997d33f5e617,Allaple.L
268,057c63ce597787d48704bae075a2dfee,Allaple.L
268,03befe1bf33da5554710c2a93264bccd,Allaple.L
268,06e68b7fdb6dac8397ac073c485123a2,Allaple.L
268,007ab2589836de0f1b364c8d860a17d8,Allaple.L
268,04f94c92737ba190287266e2d3b02d90,Allaple.L
268,05682c7806d3bde79462f8f6ca925828,Allaple.L
268,00710b6194a18f51c6b24a77e9734d45,Allaple.L
268,01c7d7e4647fefd52c1921357ae21bf5,Allaple.L
268,071e158149db11d90a199ff75ac04559,Allaple.L
268,01f6a5b87a8f03010e7c36eff1023daf,Allaple.L
268,015758f4f697f0c88ce366f05a3c0114,Allaple.L
268,0892705401fa2550c3d842fb1223438a,Allaple.L
268,0030ab4e60a434000f2735c12b515d35,Allaple.L
268,06898128700696e48fb1354c4ef9e67c,Allaple.L
268,04efc718a07982d35838c5d7b268261b,Allaple.L
268,0373f4895a84bdbf70bf0a75a0e231b3,Allaple.L
268,06848a8b30112dc36a43de67ebb96eb3,Allaple.L
268,0834cafd0aa0a9cba48c8519e256f5cd,Allaple.L
268,05c8f3cef3bcec8faf5bb47a4444a90f,Allaple.L
268,0018d6ddc5c8bfaebdf74b8bfe05cccb,Allaple.L
268,0057f574226707b81b06916e37d79918,Allaple.L
268,03e90571b48e3c54df121399936322c5,Allaple.L
268,0480df2558ed0b8fe98a8d6d381f2f5e,Allaple.L
268,056810fa05b3202f199e3f10cab2ac0a,Allaple.L
268,03165ff376113e15581113187ff99d57,Allaple.L
268,03761fe4143ec69a1d5b0e98693c826a,Allaple.L
268,071f65e2d068bbc9b50ec640d251ce2c,Allaple.L
268,046e7d55e154496eea57b240e8d279fb,Allaple.L
268,0368f7f44be6e08b5efc12dc939baa04,Allaple.L
268,086b607b5862199d802213bc77a0b041,Allaple.L
268,069ac2e5620a03bcfada36815e838ed2,Allaple.L
268,03be34d0562a245c949531573076de66,Allaple.L
268,06b6a47f41265c1364c6c366ff698f31,Allaple.L
268,075dc4a82c1bb3dbf02f3d26a56bb3c9,Allaple.L
268,066590c929e927ae4b35690ea142a990,Allaple.L
268,053a4a12a97cc23538da13fca5a285fb,Allaple.L
268,082e7d9cc2ad2a8dc0e9437afe2ab262,Allaple.L
268,05ca11c9bcc05c5b4480870738924b9e,Allaple.L
268,04d3ee74d6634d05957f589dabdf381a,Allaple.L
268,00026fbaebca0ed4234dd8d4c1d5e0cc,Allaple.L
268,00a0d4f008a1b2f17716ca3d4fef4c92,Allaple.L
268,03ebbe5316d0544fded59abaadd20942,Allaple.L
268,005d0141f35f8fdcf5fe08a80cd0a719,Allaple.L
268,04a86bf4eb6c30924853861f797b888f,Allaple.L
268,0899a3b24b428701079dbd3c42559c46,Allaple.L
268,01ad834aa84aeb2a2fdd5d9986589501,Allaple.L
268,05671072e17159f16a91dce5685a8340,Allaple.L
268,00e7551ef2ad17ead5be5f0265cb112c,Allaple.L
268,079ffd05a2098754567c3fbe39717915,Allaple.L
268,074b1b4b835bd3b7653255f8f6817ce1,Allaple.L
268,07ecf6d26e9bbe64f85175f2198df4c2,Allaple.L
268,03650a7ce335b417b08d6341fb610556,Allaple.L
268,034ca4a18cb4cb51f270bed60abc3163,Allaple.L
268,075d756f3fda1dcc8cbcb1200e232b3a,Allaple.L
268,07321b2056da14591cfc6aefabf1d3ab,Allaple.L
268,0054f3ff03602ddf530f290e9a4e0cce,Allaple.L
268,032545159caab72fd46ee5cbed3b472e,Allaple.L
268,00accb80c3dbb5a462b5b312feb536f1,Allaple.L
268,04afe6c4287a5629cbbade36a4c0394d,Allaple.L
268,05d233b5807b8f054d673b1bd6a688c5,Allaple.L
268,0145628a913d3f69847cf197ec14a21a,Allaple.L
268,002e2d05622c366ee831b34cd244afa4,Allaple.L
268,08ad06004c9e7794e6d1de803a6899ed,Allaple.L
268,0324dd9d0f55586ec4d708cc269a39c4,Allaple.L
268,05a5a68c79c56be51c3ca71ee0afef59,Allaple.L
268,03d63c84e1fc2c00a296569a1df76c89,Allaple.L
268,0434555979668d6192a9779b965dbf9b,Allaple.L
268,05af2819c0ffd0db84a61e8976ec836e,Allaple.L
268,0314f24ceeadea1aa001bf7087e246d9,Allaple.L
268,0191c33f7ae9e9b6a81c312267d2ec01,Allaple.L
268,014de8703e4872dc96ce6b7b2dbc3452,Allaple.L
268,0762004a16633442940eb3e05fed9e28,Allaple.L
268,03d8f9e50908c87f8c8c10e279cfcf78,Allaple.L
268,080d22710338cc7be1de94ea12585090,Allaple.L
268,03004716fe1d05e56c3d6b32e02f2d3b,Allaple.L
268,08556b70b4b2a82909b58d05c692d17b,Allaple.L
268,04015f4dbf069a7d9c6017811dffaf23,Allaple.L
268,079622ec067b514258ae0ecc2b164904,Allaple.L
268,00840cbdc7c54d096e0b1c734b7e70d4,Allaple.L
268,003ef56e5e7ada8ae0be81d122629964,Allaple.L
268,01672a84ce6ed21b7ead7dbf8f15bd8a,Allaple.L
268,0330d3fa684baaa3ae14eadf75ccded7,Allaple.L
268,037cf6727d1d76bfe609e2f1cdce4b5c,Allaple.L
268,07c8951fe2e72bff841d8177c89df7cf,Allaple.L
268,04d47566f97d26d5f0fec14ed695bd5b,Allaple.L
268,014229a3973ebf92bd609e21953c5d38,Allaple.L
268,051b7742c53e724f2c0bfd032a59e9d5,Allaple.L
268,052631bb4e0a0ee0f740389b78ef12ce,Allaple.L
268,0766e581ae0aeabbef7fd07b89dc0c14,Allaple.L
268,0766822168fe442339fdc6fbb9353abf,Allaple.L
268,084cbb8a31cf9dea7238479942483de3,Allaple.L
268,007198233c8199609f3044471228321f,Allaple.L
268,00c50782d78ad18522e44db13fe88f86,Allaple.L
268,03143735e927876f7ca696c2927bcfa0,Allaple.L
268,076ceabace4507aec4f0e0a9534e4f00,Allaple.L
268,007c953488d1269ae41be3b29bbd83e7,Allaple.L
268,059380ff7a60ed45cb1d5f6f82aac54a,Allaple.L
268,00302bf77224e4db0bba9e87732dd21e,Allaple.L
268,0878c308a59734b9447d7a5fd6c2e0f0,Allaple.L
268,0583529f509164befa6236014dd6c504,Allaple.L
268,01be1bd74281433790aea484b5b38a5c,Allaple.L
268,05155dba6a06dc9ba58c4348b55ea01c,Allaple.L
268,01166d0caf3b87ad167131a8e3b64bd2,Allaple.L
268,0081d6009bc4bc0e1a0a9c61b1e59c43,Allaple.L
268,0703696d590dc96c8f0e3ee5029e3f5b,Allaple.L
268,089d3f5d6d07398940a3dcc199b89b2c,Allaple.L
268,064e093f30c03859fff5f191a2a3c0f4,Allaple.L
268,043ce4e61b83e28d6e704672f46621d3,Allaple.L
268,006188aefd168d27cbbffed7eadafc1a,Allaple.L
268,0033cab153c4cd52a50140310a9daf26,Allaple.L
268,089c8a93300203fd612d73fc8ee64305,Allaple.L
268,081f7d162206772da89cfcc3035c1db3,Allaple.L
268,08ac6ac6924b8ee50ac5e043ae0f2f75,Allaple.L
268,06b18dacc5277eb747a13864c2ec83e2,Allaple.L
268,07bb9624cade7dc074ef0ab0ba0357d1,Allaple.L
268,030352021bbb902ffa0a860e662a3d24,Allaple.L
268,067c792d2dc394197c33a76b7e4b5d8a,Allaple.L
268,040cc3e17592d20246c70c8d142e6646,Allaple.L
268,03c0e55f36bab5821a8980e2beb572cb,Allaple.L
268,05e4236d75da9ae021579a29f9eb1b04,Allaple.L
268,0036118ff1ecd511dd49f204729fa0e4,Allaple.L
268,0185a61b34fa4e2f74808c4f1b744ae3,Allaple.L
268,03844ea64337c3ba91b6bdfedf8a0392,Allaple.L
268,08861a5ade2f97e67a520a5e9970950d,Allaple.L
268,04118a5487c7b79d7451ee263a0396a7,Allaple.L
268,075b7d4ffa5c61a108e26269ac920291,Allaple.L
268,000187f141bf092749b73f444d616612,Allaple.L
268,03c479350f7273c0ac3351f4f266e72d,Allaple.L
268,05aa6c4dc002ec4fb7195190d5ece40d,Allaple.L
268,041ae595dec847a06da1ae813ae49c14,Allaple.L
268,05ef6edb1783252ce37e389435c8892d,Allaple.L
268,000140aa9d2faf7e643a5dc03f9663a9,Allaple.L
268,05add640823f8368ae30d90b86f0424b,Allaple.L
268,0423aaff2ecd7c2b606126aadfd26227,Allaple.L
268,00efee7f9d5fee5255ae0b24473cdcd1,Allaple.L
268,04c3ab65b81e06eb80ef52ff534cc951,Allaple.L
268,0431a6fff5d5ed688142554233bfef34,Allaple.L
268,0394016c430a182547b49ee7a0391aa3,Allaple.L
268,05396b667a5eed517819d5da19e6c23f,Allaple.L
268,043623ebbee199d9fe219229e708bbfd,Allaple.L
268,0644b36e3f57f7d12f29b7ea33906a3c,Allaple.L
268,03261ce8c861ef6221383d5b6e895611,Allaple.L
268,045e02276c50e6e3f8f057a444cf2da8,Allaple.L
268,08645c8852b1ebc891354755ec0e4540,Allaple.L
268,003b96223bb7a52c00c776825bc803ce,Allaple.L
268,0037a88eaaa3173018d9fdbfd6518b0b,Allaple.L
268,080bd31d8216ff28c0a3d1b852d7049a,Allaple.L
268,03cf348c1a2de9b28b4895646ebe0dc8,Allaple.L
268,006b4d45e0d81691813ea49cf7322245,Allaple.L
268,0072fc4dcb663f66267b3971b8b12044,Allaple.L
268,0128f71a97b61dd41b4e9be20f05bbe2,Allaple.L
268,05d678e01c6dcf94748dff7468976f08,Allaple.L
268,05e84c2823bb57868963129ca929c66b,Allaple.L
268,03d0d34d3b256b67f0104d49380126a4,Allaple.L
268,055dd36285846acbcd1f084d72a8001e,Allaple.L
268,01ec78bc28c1722d401ee29f79df0556,Allaple.L
268,054dced9835d4c225e9d4ae0c6a2722e,Allaple.L
268,06eeca933de8d1caa34351ba821b312f,Allaple.L
268,00640f89951df2e9713a482a74efdb0f,Allaple.L
268,0410d77796c4dba771c1da290de73c03,Allaple.L
268,01262ae55832c447d81a80444897019f,Allaple.L
268,013cc166e3aa97cec3abe7dfe6779b78,Allaple.L
268,049d74d08dcd342c99fb85ba2b9572a1,Allaple.L
268,06a0822478fbae231fe906f8cf1c26b0,Allaple.L
268,0408357f25cf256f0a9ab6cc4f973585,Allaple.L
268,00425061e2e9f9cfb9c0c6b8dae0beb9,Allaple.L
268,050fc5832ce2fd90af15df2b39042d8b,Allaple.L
268,007f4c98394abe21368c45c7696264a8,Allaple.L
268,04d19e3652802e2e20c6ebd3a65cc432,Allaple.L
268,014d099c2b9e99b8d69c9c4b359b4b61,Allaple.L
268,01c542cc6b8e599d8a4490a863535100,Allaple.L
268,0800c42bd4a4da36de9569f4af4b6203,Allaple.L
268,0529ebf3546a089bebce146e0a32c915,Allaple.L
268,03736498d20943aac4cfd2dbcb90c39b,Allaple.L
268,04ca536574eeb360e082e19c3686f1d7,Allaple.L
268,00bba79501307848e0a7098f990fc612,Allaple.L
268,055fe114cdff89eda79ea9db49514dde,Allaple.L
268,07de0a666c247166ba3b3df960bb8ceb,Allaple.L
268,0138e586eaa06d93c559a6ca616310dd,Allaple.L
268,0102f19cf81a317e6ca4884f8ab0a65c,Allaple.L
268,007de49ff294eef9fe01da3f6c593049,Allaple.L
268,017be908cb375daaf2a389c05220ed74,Allaple.L
268,0831e5628c0800cb7486283e51c43c66,Allaple.L
268,07ba80c9446bbdc7a4358d258866e758,Allaple.L
268,017222d317373c935a3b0770d8414799,Allaple.L
268,07c43bf2dec3fa73618a1a8d5754d91e,Allaple.L
268,086d4d90a3d84033f08ae1b1152587a2,Allaple.L
268,079bb565a6c24123ba372884ed7976fa,Allaple.L
268,084182f180ae4e729ca46eacc67588a9,Allaple.L
268,078dada85e82ee4448acf1c30f46304e,Allaple.L
268,01c66747fb0c79646c9257d4ce5d0cc9,Allaple.L
268,035200a2fcefc997fbbb7a9316582723,Allaple.L
268,05d34418bdd7613b46e0a081badd6215,Allaple.L
268,070184e51a19723821b7fb79b27f6ee3,Allaple.L
268,04778e1d5ab9af839eeac7724f3b1866,Allaple.L
268,01ab917b70c387945467214f9d5cfd84,Allaple.L
268,0801961ad96d19836a7572554d5a08c0,Allaple.L
268,0652f1f4bad2c5c928080bc90db86ed1,Allaple.L
268,001884d7aeda0d8029c4f2665ad09fdf,Allaple.L
268,0091e3e09fa34935e0dbda5b4dcfb3af,Allaple.L
268,0850cd21c3f1dff924e490edb8274714,Allaple.L
268,04e02794b2ca84cdfa6ce9a04488b38e,Allaple.L
268,04945dc536dbe3509024e0e7029828d3,Allaple.L
268,008d5e9e285d438df480bd699a97a95a,Allaple.L
268,038fe71dfa31aa2ae54e61e7a24f9971,Allaple.L
268,032a4795675f9935a3297ff708b06cb1,Allaple.L
268,04804a18cd674f9a1fa801e8810e2af8,Allaple.L
268,0735f9d79d5749b08fee01ba9f71f1ac,Allaple.L
268,0502121ac04bc6dd5dca8ca5e9e86cb9,Allaple.L
268,038bf9ee2de5aacd8bda7289c21bf09a,Allaple.L
268,0869982f0aed50c74f97177122540880,Allaple.L
268,0684dd47929a1517bc821f850d585fb0,Allaple.L
268,08af944d8595b0d9bc311bd7eeac6c58,Allaple.L
268,04181428b06e34eed743bec8389fda16,Allaple.L
268,056884aa89de54a0713ca50f26647aa7,Allaple.L
268,0414d35400c1798064cc7a1f25f516c7,Allaple.L
268,042adc992d6c0b181108e6c8baa43165,Allaple.L
268,05e25da0597ebd56538362e0ee07915b,Allaple.L
268,04f84de67a3eea78f166292d14aa93a3,Allaple.L
268,01796237e83e9cc47b256e0574f41518,Allaple.L
268,058c343d9f8c0a3524414cf00c7cb318,Allaple.L
268,01a525dce85537ce63138988427c3642,Allaple.L
268,002b8465287445e41ca4c1c1dc6ec005,Allaple.L
268,01dc341439b65ef576aba4074e5095f0,Allaple.L
268,01c009840ecedb1f4b895ce715716371,Allaple.L
268,0455dda9c3ea491cd65cfcc656b3dc5a,Allaple.L
268,004ba2ac488e5e9be9d4c04f0209602e,Allaple.L
268,045aa17f9675371934e1934731a880cb,Allaple.L
268,0790335460b741590c774aa580eecc24,Allaple.L
268,006c4777876cd17a853d30aa75f3bd59,Allaple.L
268,078c44a39128a4d0378d74591ab40389,Allaple.L
268,00c27e3da51107de1a65bccf1b51d61f,Allaple.L
268,06bc1c6451ab160d6194665ef9bdbe55,Allaple.L
268,077a50c03219f8db3c0ee107dd8005aa,Allaple.L
268,0865dfb0f360ae19169c7760f9d219d8,Allaple.L
268,041c58602b2cad40eefb9958060fa20e,Allaple.L
268,03be3beb60da0da31f70774da37172ec,Allaple.L
268,00e8a821f4d9c74e4672a029873da4db,Allaple.L
268,00e899ecec6ca7f918453e15771e0eb1,Allaple.L
268,081ee23cbf30d9a33c42b7e960a97fc2,Allaple.L
268,03f3fc6943ac23d0f9cda89183f008a3,Allaple.L
268,047e00c37ef93f7d2382030ee5035647,Allaple.L
268,01f3f11cea94b34162bc399e32ab35ac,Allaple.L
268,068a463d53b08e9221e2184a57fc421d,Allaple.L
268,085c17cea351a20aad1f23719246e629,Allaple.L
268,04b3afcf641ce04c2ff47a62b20e9372,Allaple.L
268,085fc29f41a0e6315c9a95422b6e1955,Allaple.L
268,006253e75255a84fd95e36f1f2a421bb,Allaple.L
268,0894d0869c7eff028d4d838eca0cbc51,Allaple.L
268,00e693f761d82c806626f297d81b2d95,Allaple.L
268,007b98b38df23e618f0a20f143a80064,Allaple.L
268,045a301fae59407d8ffe3f9c10c45182,Allaple.L
268,0156fe062052647f5097920e4ded29ef,Allaple.L
268,0790be020f2e1811f0d57d38da8c9337,Allaple.L
268,00104c8b23b6b0506cbbeb002b17006d,Allaple.L
268,07639bd81e111c284d886e71d000a3ea,Allaple.L
268,048006a53e03d9e23589b536fcef1c74,Allaple.L
268,03236dbe1b0a34eb75009062e71c7d45,Allaple.L
268,00b808b81bec5ec8cd6d88e8c1171b73,Allaple.L
268,079d5df3bd19e73ee19f20ca214c5fd9,Allaple.L
268,069db89d4a7c0487456a265450c3686e,Allaple.L
268,062b813ff9471c1ea04494fc1e0cd247,Allaple.L
268,01fb74a6a388f138a1581291f9eeb7a8,Allaple.L
268,01e37113c175a37947fc6deff51caef6,Allaple.L
268,019196ef815e712c887072bb4ee44ed1,Allaple.L
268,0161850a1846fbf548028196ec77f9d7,Allaple.L
268,0176d9860970972e89536fbb9454a29d,Allaple.L
268,03642b2081ee6f7333b113bc831eb5c2,Allaple.L
268,07e1703482c2ad942a38287f5d15eca3,Allaple.L
268,01e1c8dbdd17010e488b337b87867388,Allaple.L
268,00577e8c910ecd61accf518af23084ca,Allaple.L
268,07930e24e5cc7ceca6c32553d1bdb778,Allaple.L
268,04017e48dc7249d184da9e42655daba0,Allaple.L
268,0458188f228294612c52f71940b0d97b,Allaple.L
268,07cb3f1b6520251315443eeb8f14ded9,Allaple.L
268,01f2a4c8a00f516cf68bb81c92edbab6,Allaple.L
268,0765580238ed9c5c1f80c3da38c04956,Allaple.L
268,00b1b03071eaea0be007128ec2885aa4,Allaple.L
268,03b71493ea65defd21eb001f93d3a369,Allaple.L
268,07eaafa75a5f2b4b8c8c5cd4e889c076,Allaple.L
268,087d7c4b40e363eafa66cd0ad93e6be3,Allaple.L
268,08b6ace02153f9c63fac7d8e71939ae1,Allaple.L
268,054fbe2e70d40e37f4dde7926e3ffdf7,Allaple.L
268,084252cac0710ec26b9ddde5a939c948,Allaple.L
268,03894be227c92909c89a94214ae7e7ff,Allaple.L
268,009f54c43a2acd2ec131296bce483d56,Allaple.L
268,043bebf326cc9183912a036e96f08f26,Allaple.L
268,03b8f26166fc6ad964c0f874729f6a92,Allaple.L
268,00c1a9b6396f7631e5c95a163c902347,Allaple.L
268,030b16b72dbf8eead755f2f7563b0222,Allaple.L
268,00422230f31dd286c0464f563bbbc5c8,Allaple.L
268,04c03c0431a0a522e56647e9c1c530fe,Allaple.L
268,083afe03e29734d0a3665878d20ae429,Allaple.L
268,00b086f390ea06773680d3de14cfbfc3,Allaple.L
268,0338b953fb6201e8db516519b35a4945,Allaple.L
268,05ebf73e558073cdd40211b7a74c1f77,Allaple.L
268,0803d370425b9ba5bc2ed7e9b454ad32,Allaple.L
268,005c3387a3f57cb9fdc95e052dcce24b,Allaple.L
268,01da9dd4a594228776872233504e77ae,Allaple.L
268,0326faa8bd022faeb05b9788c68c6f1f,Allaple.L
268,056d315447356f091b02671e597686d0,Allaple.L
268,041bdce5784e28a5bd96da3a6779d7c7,Allaple.L
268,030409367e464f90ed06a4f3ce6a89fc,Allaple.L
268,05b0edead57a31f7f81164f099206841,Allaple.L
268,0562cef5291c76d60799446a85f0f4d1,Allaple.L
268,00dcb4c6eb4671204fce015c84dd6b90,Allaple.L
268,01e59b82ed484bbe11b1af5fa31955f5,Allaple.L
268,0474dc2ae4f6c410f58ad7368a7f3365,Allaple.L
268,07b54f3b4480c30986e61d27cb31f7f9,Allaple.L
268,0528037fc95a4291cfb1081c7c9e4e23,Allaple.L
268,0365a7786c05d474a638b0861fdc4322,Allaple.L
268,00fde32086097ff2bdf89003c3a587d0,Allaple.L
268,0687fb257426cecd7479b6f5cffc4f99,Allaple.L
268,074e1a4a1ba0b97ea037120e20c1bd04,Allaple.L
268,0495a292b3bda1d46bb06d8da0fa30a5,Allaple.L
268,00046675912b1196b3c1871bca48c297,Allaple.L
268,042e07eda091e4d833b33fb84e22d7dc,Allaple.L
268,071b079ee46d0c9a6678a4c134cefd0c,Allaple.L
268,00e89be77c5d90aed32d56bdf7c9731e,Allaple.L
268,03d800be554132e552feddfbaad73f18,Allaple.L
268,08a5c48960d69fbadf0289175cc03a97,Allaple.L
268,01aa59f0debea6d2ed35168aef8877e4,Allaple.L
268,012ecc034b4f783efe9734dffedd469a,Allaple.L
268,01829b06eca041ac7122effa97edad84,Allaple.L
268,04a35d0f4ab59d5e32907e44ea7a88f5,Allaple.L
268,08065a0d24b61c5f33cf0604b71c347d,Allaple.L
268,033b4a069730fb8f1ae0e3646c0bc1e4,Allaple.L
268,005d5f8991e3cbeeaf662883a07c7113,Allaple.L
268,0742a518f01faa604768d4912f79a6d5,Allaple.L
268,033dc0660f97fe8e30ec4ab0e0d9de79,Allaple.L
268,050b8937a97c7d3cc1163d42053625a6,Allaple.L
268,00b4c959bcda0416c849f8384fd9907c,Allaple.L
268,002188f92c06a21c4be20ac977651ba0,Allaple.L
268,0008daf43f55302cffc45268b740700c,Allaple.L
268,04838c7145d89dbc53a83e2e06f9a98b,Allaple.L
268,01ee4257509bc0394281da9fd6cafb19,Allaple.L
268,07789b1062a263f240b2554ffa5567f3,Allaple.L
268,047158c922f7a75f6cade785ecfcb024,Allaple.L
268,0551f22dfdffcfb51c9f5581aa111f5f,Allaple.L
268,00d3f323ddfefb4eeaf2e3afef13b82c,Allaple.L
268,0345dfbeecca5cba6f5d543ff0880d29,Allaple.L
268,0797e53b5d12121fb7f97408c9dbe6de,Allaple.L
268,07bb1d9d4fff0ec2fe797a666770cd36,Allaple.L
268,04100e68d6f00ed9c6924d1a11ef51cc,Allaple.L
268,03f47064e3f72859de9d4267314cf2b9,Allaple.L
268,00b297b8ca7acec95e10f3c8d312cbf2,Allaple.L
268,04e9621a64ab5490d6b84ffa63193664,Allaple.L
268,03115849ed4573a40d5466be7b0cb7db,Allaple.L
268,01c0f97c112149cf47ff66e854e6e38c,Allaple.L
268,06a294190b20aac3bc55defd229604ba,Allaple.L
268,047e07ed0f3d7f088ddd576c59a840dc,Allaple.L
268,00f1674248e74c44a3916a5d294a0e49,Allaple.L
268,0485de911d3a074d08bf4f3abf1b5629,Allaple.L
268,08284009447144da290e9c401e547ceb,Allaple.L
268,06eab24645a468a4a5a943297f26c5c7,Allaple.L
268,0024256e13b1d1dbcb3ad9cdfe3b582f,Allaple.L
268,01d1bca1ad182fc296feb7599b198070,Allaple.L
268,01864b23780ed1e13198c34c511729e5,Allaple.L
268,0543d6dcc1378855cbcc9f8a2211df28,Allaple.L
268,084eadc001b3ef84efcb333afc7802f1,Allaple.L
268,002333edb0cdb4373bbdb0098f675448,Allaple.L
268,010a15c7fa0d2683bb783dc32f86cc23,Allaple.L
268,073551bc891bca8a66b3b88381fdb484,Allaple.L
268,00d9ca3f091996d5bf3e3a2c0e512417,Allaple.L
268,0042c52feee36c19f40fe783abf8507a,Allaple.L
268,00c9556b39efd03b2e8b0e585098da4b,Allaple.L
268,0147f899c584c79e15ab8b038fa2668e,Allaple.L
268,0172943850bd77841fa856df6cb955ba,Allaple.L
268,070580c16160140b634718b6dc949fba,Allaple.L
268,04f47a927ef574bc3cdaa92c44329683,Allaple.L
268,016c8f7e21a46c10ca39365c2dbd567e,Allaple.L
268,004962dc7592b678550b214628e61d8b,Allaple.L
268,065f39de0853f6348fbaf752663eb146,Allaple.L
268,00289340d190cfd92cc2d3d81fdb9eae,Allaple.L
268,056c0d7449d80c384c9905dbc2d0fb02,Allaple.L
268,009004e14e44dab6b9b165c48876dad2,Allaple.L
268,06b1f9f9fa03fe18cba4d44ddf7de9e8,Allaple.L
268,07660e6fb76d735b711799103158b0dc,Allaple.L
268,059053d7c02e21ed549410f89830887e,Allaple.L
268,07e6884ca8a40ca8cdbe2faf02053854,Allaple.L
268,08824b5ffb369b53eb55529636796bee,Allaple.L
268,00d52c256856a5ba49a12bdade43700d,Allaple.L
268,0876e17a22e1f6076f3e5b5333281685,Allaple.L
268,010f1ea806ab58430c03977e7e4402e8,Allaple.L
268,03ecf22d47e0c5f07d2123b998990e77,Allaple.L
268,03abe68451d4a485d3e7853b67c162eb,Allaple.L
268,043320aad4c91c3c489f51bd4c5224b2,Allaple.L
268,019ee5f8c7df45e2847feb0d7ef8edc8,Allaple.L
268,04b942adb36d6cf74f62b523fb67db39,Allaple.L
268,010f3c5f3481fc3cfe0ed077fa311d03,Allaple.L
268,062756216666d1fac6e9ceab910a940e,Allaple.L
268,01d4bfe03bb109b56e2f3732c120e03b,Allaple.L
268,0896126e80f6c25ec60a2c0801b124b9,Allaple.L
268,0683544d62edd6fdf7e36068b12753da,Allaple.L
268,08706f188127d3bd7572568701812459,Allaple.L
268,0548b4cc05a4536ad46865221e7b9a66,Allaple.L
268,06b0cc2ad27f912a4db3f0fb57a37f8c,Allaple.L
268,00fcc8624a304f8ddc7bd53d214d6341,Allaple.L
268,03c1ac8cc25818266457873bf377073b,Allaple.L
268,06ef86468a68ecedd3fc24a8283ebd9f,Allaple.L
268,064dfc9dee0724c2b1b70b6f7da72ea2,Allaple.L
268,051c124a26b5dafc4a272635c1c17671,Allaple.L
268,0642db2b65b614783bd1049518faae0d,Allaple.L
268,00d52fcad5992302b787cb7c99f2952c,Allaple.L
268,00fa2bc5711162e393d2bcbc5d2f147f,Allaple.L
268,03fb883e2c6e830ac0c55aa31e3ce8c9,Allaple.L
268,04524229a2b279dc45efd7a5ebd50ac2,Allaple.L
268,04f15a46a1939eaf91affe32f8bae4e8,Allaple.L
268,081b445ca8c6771c70c579e22d858f2c,Allaple.L
268,0449c17dd9d82a29b38924c40365b825,Allaple.L
268,04cdc349997b5e627f1a747ba6cf4ac9,Allaple.L
268,011a7f03dfcb8c471aa2a2b1384b3bbd,Allaple.L
268,044dcca326ba4e6c286c918f70f18c2d,Allaple.L
268,00ee9249315fefc37dfa18f9de41fca6,Allaple.L
268,00ecc653918e7d3a9f40ea1208850990,Allaple.L
268,019702abb9549f6b5b06ad49a2dbd863,Allaple.L
268,0637f30a1c8e4b9d28357d0a8a848971,Allaple.L
268,0710362b8d5b2dada7acbb7ee1a26352,Allaple.L
268,0197ce7596eaa26fdaf1b562220be743,Allaple.L
268,0066a0937e6b0bd114b59c26d409606a,Allaple.L
268,0701fd9147ec121dde5267704323cba7,Allaple.L
268,0053d527f7ad6777d24b961fad84be70,Allaple.L
268,009811cd235212fcc1f02177194de933,Allaple.L
268,085d3c4853ddf072649f4cc7457e68d7,Allaple.L
268,0101d1724906694f956b8b42337a9f32,Allaple.L
268,000ec32116dcf1a5e73559bb2db256c3,Allaple.L
268,082def9de2d673cd36ca884ed48a9650,Allaple.L
268,056f3baf41685b556d70e1e9ee031b04,Allaple.L
268,047c822e255859b72889c77946e40855,Allaple.L
268,05d0a222879e111464b356995af35455,Allaple.L
268,01393a585b39aefac5ece3f884257387,Allaple.L
268,0439266ce05121b0ec5865a3d6891f0d,Allaple.L
268,03bf16621efba58e035174d9efdbd1d8,Allaple.L
268,04960d9e95139a31d756a584fbccc4e2,Allaple.L
268,046530e387031db55c8674ea0883a511,Allaple.L
268,05619bcfdb8d49ac08c75c4e200170db,Allaple.L
268,05c41534755c5c3f19b64dfd676eb25f,Allaple.L
268,07457ee7b3ffce798f4daadc346849ed,Allaple.L
268,0032993a858c8d4a6cc0708bee09c6e9,Allaple.L
268,04a3d71ff90ea2cbb3c73c1efa2d6035,Allaple.L
268,04069ffe3bc6f16d4225f3cc74aee086,Allaple.L
268,06a70d57899a19856cbb63d8ac84ef52,Allaple.L
268,070e0f3ec3a177b0bf298a5c366c6aa8,Allaple.L
268,066e7d0b49633ae335178178f344634a,Allaple.L
268,04985702b97b30834950c4010e11ccde,Allaple.L
268,00a8427f2ddb79715c7f2545c0718725,Allaple.L
268,01953e4216e09c8075997a03078a4fba,Allaple.L
268,0075c7d9099c35e08684d632bd9643a6,Allaple.L
268,068fc6c302a3a9d3b8eb61dd035f800b,Allaple.L
268,072ab2439c56ac95f7764dec7b17e04a,Allaple.L
268,004bb67f523ecf8d39594591cbb94f30,Allaple.L
268,036ceefd11575dcb8874fe43977203aa,Allaple.L
268,049ca5a8a8803948fb1f01d36882ca97,Allaple.L
268,000eff0598dc4aee94ba898ad5ce6a8b,Allaple.L
268,00446030b3b2af464ff57ab3cc1feb80,Allaple.L
268,00ef75e402d41c5204ee5afba5ca49d2,Allaple.L
268,059d5a421336cb6997929aaf24dfd54a,Allaple.L
268,00085fb872d3cb6dc326563789a67574,Allaple.L
268,00763a1cdfe38251076c160e1bac433f,Allaple.L
268,07ad189c853e8aa78cbb49cbdc22b42a,Allaple.L
268,01869f2643a199368fefbb9674c8f6b1,Allaple.L
268,080b3676112df0c53d9d71c86b53cfb2,Allaple.L
268,040863bc9c9715381e59d881edc97b43,Allaple.L
268,018f898e53d2848cd13265f3746ae2eb,Allaple.L
268,01e1b387624abfadc230f3c4aaec9f83,Allaple.L
268,075c39d395ec5b88d23d2ee2a0b5140a,Allaple.L
268,0825a4dee9550e8fb322898bad94b693,Allaple.L
268,01073bbb3f996c684bac154d8ae5d444,Allaple.L
268,03dbe6f9f5116b93c2a26e7a4e40b6b8,Allaple.L
268,0885fcc2d6c6947440660489658b5dab,Allaple.L
268,00e21a2fd063399d571ba29fbc6f6913,Allaple.L
268,009242f2a02e2b30c11b34ef1f31b113,Allaple.L
268,061882d9671d1bdc5de95b87f4043c2a,Allaple.L
268,0858c2726c24a3f9bfef90587da61741,Allaple.L
268,061df5b3ec57f917327e47fbffb9e987,Allaple.L
268,002d0b4a450068896f85ce50a3604e5f,Allaple.L
268,008334ef50be9ab45f4d478c88183173,Allaple.L
268,052cfaff7e52bce1bcb709be537b6fcd,Allaple.L
268,080dd10d03cccafb8e2398de91290911,Allaple.L
268,04be371fdbdec9a9daebaafeebde8426,Allaple.L
268,03fa822e2d056e3bbaf770bcd2427805,Allaple.L
268,03390984ec43d072264c5054ba969368,Allaple.L
268,0048a0abb9a076538ac66fc6a483dc84,Allaple.L
268,04ef71f696f4230e2767054ba7a8d8af,Allaple.L
268,05df07d171d33eb3a891b08cd19f2d63,Allaple.L
268,01b440ad25e6129cfdb37da76f7786af,Allaple.L
268,01d2d4de7506e60c4252b2c8cadc733a,Allaple.L
268,00b9036ee27d2c12e8db00b5ef820864,Allaple.L
268,050b51d00aac847bc1d08ed6e9280472,Allaple.L
268,045d88110e40dec91d3334443a0cf3b8,Allaple.L
268,06b667486606260c6f9123bb815da870,Allaple.L
268,04154d9c6f76efcdf4b00b6ec5a40fb4,Allaple.L
268,050db724e8cc6726431ebdcbb36bcdac,Allaple.L
268,0010a09c2522ad9ade4c91e5c0a9d7b7,Allaple.L
268,00b3b33a4a2759d5547218c7f0c7c971,Allaple.L
268,007590c907644af25281bdcb339b804d,Allaple.L
268,018c2695349299749056a44ddc6085d5,Allaple.L
268,06cb6ad027481f57d1f49820cd8291ef,Allaple.L
268,07ab87634936a480f04d97ed19625236,Allaple.L
268,06e647c82ee026978f10c663865d07b8,Allaple.L
268,0788c9a167cf877ad8eccfa679665b05,Allaple.L
268,05946281817fe7cb6a63e50bd0a8aa69,Allaple.L
268,076cded916ce4790e259bd8b57d24737,Allaple.L
268,084b8539c8c274e75b528e91307d06ef,Allaple.L
268,03cf4a0d0c8c5beb851f5bafdd30d5e2,Allaple.L
268,05b99b7902aba435a38a0dfb2cbaec3c,Allaple.L
268,007fdc1ad0c5511dc27e6157676394ae,Allaple.L
268,036eba851e0d34d442e9c6f7e16a5a81,Allaple.L
268,07a55a1267ebe2cbe21b38825b376e61,Allaple.L
268,00dfcdb38a42cf4c18f1e0a59ed0c84f,Allaple.L
268,04cbca28ab3f26ca995d03e2465df38f,Allaple.L
268,00f7ca3ae53efd6474968f8034289dc7,Allaple.L
268,06a866873c274d2a28a477b9889705ca,Allaple.L
268,051589fc57310f793966d03b34defacd,Allaple.L
268,018bb34acc57f88886f50584db82f115,Allaple.L
268,004954ba5720b8b0d550935874922767,Allaple.L
281,006f56be0d3e0fae17146a0bc1e35763,Malex.gen!J
281,00a0d9f90ee74ad7f903306bdb492d34,Malex.gen!J
281,057f8f3749eedfae876546449bcd01f6,Malex.gen!J
281,00f019a9a9b780114f0eba97dcdec995,Malex.gen!J
281,05dc051e81772c0edb10ff6ceda1b3c8,Malex.gen!J
281,08a776be4116d36e1cb65bb1d0fa00b1,Malex.gen!J
281,00086fc370dde6617ddc9083ea4d2a77,Malex.gen!J
281,01bb13b77baf1873b804fcaad05f8846,Malex.gen!J
281,03477665445d0728bef495e25ebf2e1d,Malex.gen!J
281,04472bf04879592c409fa488979568dd,Malex.gen!J
285,01983a3fb295425fcad88cfc04b8fede,Swizzor.gen!I
285,00b62f5e4900915172248c8cb5f9d606,Swizzor.gen!E
285,054b9473bd860d83b89143360064545e,Swizzor.gen!E
285,08a068bdde888ab924fc4673f7393917,C2LOP.gen!g
285,008841b99d44c9f609890c9612ca91ad,C2LOP.P
285,0042fa646d67f6ca4b12e10d1b1f9f30,Swizzor.gen!I
285,059937d45af3b39320e999d492453bad,Swizzor.gen!E
285,03c7df3d6f90bba5e1a4eaf2ded8ed84,Swizzor.gen!I
285,07366eadd70d4b4ff6f2e348fcf32021,Swizzor.gen!E
285,0435a1477cedf4be81d63f98a07f26a1,C2LOP.P
285,04697efa17f190d8cc694a17ee177dd8,Swizzor.gen!I
285,00d4c38c9258d758b67368a11a441c76,Swizzor.gen!E
285,070bedcb9eab0c49867fcb70a4d1ddbf,Swizzor.gen!I
285,04af2de961069d43ebf72b50309b280e,C2LOP.P
285,0653fd1d2ebff5a6409ad24b7d12b019,C2LOP.gen!g
285,0886dc3c2382cd717c637ce0b3cec498,C2LOP.P
285,0835db093cdc43c8421c903294efc41c,C2LOP.P
285,00039706dd96f4646a12c815846a9d0d,C2LOP.gen!g
285,01edb6e816033bd3e0598757b9b886ed,Swizzor.gen!I
353,059346db2436628b615f194be5ed9ee6,Dialplatform.B
353,0067767ec61d7300764109af78c6a5f3,Dialplatform.B
353,05682200e14fbcd182ebb01a583f9444,Dialplatform.B
353,082c28d24ac61c58ea1920d36f42ab13,Dialplatform.B
353,039ea8b4136aae326b3827b24b9c2ee1,Dialplatform.B
353,01c959478e25816ac42f2851686fee1f,Dialplatform.B
353,00c5b887e4637cc058c6f9dc224c7ac9,Dialplatform.B
353,012c81eb5c6aeb81291bafc584ec3784,Dialplatform.B
353,03a33214b7538b68feef7411ecc1b992,Dialplatform.B
353,00c0aa4a6e07888b6d1054b7cefd827a,Dialplatform.B
353,0715925427ffcbb78d6819c20cf5b545,Dialplatform.B
353,074aa42551252289f9e433deb7e3b6dd,Dialplatform.B
353,06b7d695fdd7ab4dbc9c134066373086,Dialplatform.B
353,00eecef5bcee7073965bf09abed8bbc5,Dialplatform.B
353,073592be1bc1600cd92e7075bb08fbc5,Dialplatform.B
353,01ed350005f83192feca932ca1087da5,Dialplatform.B
353,00efa101c3755253b928f36c000c45d2,Dialplatform.B
353,0116d6efaac0d57e5e23b1595334c5a0,Dialplatform.B
353,04b65397b0b6f6d1605959b4b2b53f3e,Dialplatform.B
353,001c938429453603b52c2325a507ee57,Dialplatform.B
353,055954463430559ab49c0cdce22c828e,Dialplatform.B
353,007ac7fc473b3df5aac6e55896807d4c,Dialplatform.B
353,008f2ada8d98c6ec0077fc8cad59ebd5,Dialplatform.B
353,058e01e74bfaaf617cf2053c39052d90,Dialplatform.B
353,0866008d9f56a0ee118f09927075f9d4,Dialplatform.B
353,039c9d8ac88492293fed6741a9e006af,Dialplatform.B
353,00d49889d249b7b1479ed2c3eab816a1,Dialplatform.B
353,061ee88b6eb6c422991619dc43f654ed,Dialplatform.B
353,00bb7d3b7a3c83ca056ca543d459486b,Dialplatform.B
353,06e88c1d23ecc51b5896b78b3c2b7b79,Dialplatform.B
353,075cb539fce3979c9fba1c5db63e4d9d,Dialplatform.B
353,00f14e1356c25b29a4417753e9257893,Dialplatform.B
353,089d683cb6981775972c9a1eebb8a72a,Dialplatform.B
353,054446fa4fc7281fd491d121454d319b,Dialplatform.B
353,00acdf61e51c4c3fce76fb0de2160f1c,Dialplatform.B
353,0742301728d8344bd8c554114eadd99c,Dialplatform.B
353,085b0c356e91972a4851064e58c290e5,Dialplatform.B
353,032ed6d70b3cf69bfdda4816cc2bda53,Dialplatform.B
353,0090d445e2a4cdf2a964fdf8b9c39a58,Dialplatform.B
353,028a60b429f155e909f64b185bc4aa0a,Dialplatform.B
353,03c5ae67d482e2c7310a46caf290a9d9,Dialplatform.B
353,0395d7bda8bec39f77b414febca19a22,Dialplatform.B
353,03bbe10660aa4e713a4f8fcec686f6fa,Dialplatform.B
353,0405c360059d198946662c78910ada7e,Dialplatform.B
353,0116c6f9b4f2310133699729125570b2,Dialplatform.B
353,06b98b9f7575c0163df99b146b0a6457,Dialplatform.B
353,04508ac6b547c9dbb8782eb11a7c271a,Dialplatform.B
353,01d1ebe308213f5ceffcb2100dc22210,Dialplatform.B
353,001e6cba868bc11b87a0da9ff5b753c2,Dialplatform.B
353,03a8286368237c9da09774628770a4d1,Dialplatform.B
353,0411fa5916bae23c235b90285a54d915,Dialplatform.B
353,075ad7cfbec1359b5874c6846d4d1ca2,Dialplatform.B
353,0571277eb617069685167819ddd39697,Dialplatform.B
353,03f98566238d0912210cc12571def1bb,Dialplatform.B
353,00da389b2f01c016336f66906e83afe1,Dialplatform.B
353,0164622d36a37e32b67eb943097265a1,Dialplatform.B
353,005b1d76116c5d675110566401a8fb92,Dialplatform.B
353,00fc16b1737985db916c320a1401797c,Dialplatform.B
353,01a4f7ffb5b3f6c71dbde06895664754,Dialplatform.B
353,073850aed053f20ed63833a4b4f3b204,Dialplatform.B
353,0538c9af7cdb0ce7f6ed4bd2e5f5ce17,Dialplatform.B
353,02063bc357372fd9ee34c2a6566aa3c5,Dialplatform.B
353,078c833d2bbe841c6b3e329a36140f20,Dialplatform.B
353,05bbe758055ce3837fc5fe98c57870d2,Dialplatform.B
353,022d613414af5a0e90c2433de8e4b169,Dialplatform.B
353,001808b5698d49d78a0efe0a8b31104e,Dialplatform.B
353,06be4f7d08ec0c86b25b7ad52bbb1c51,Dialplatform.B
353,024de6b034f308bdbd09eb0f053463b7,Dialplatform.B
353,01dad13d5667855d8a0c3373d46900f5,Dialplatform.B
353,0682ea0ebe2a67275e4e13871a072d99,Dialplatform.B
353,082edcf0c1662a8a760de8684b7de12f,Dialplatform.B
353,03858d6ebc32663f53e0c081895c213f,Dialplatform.B
353,009088d0af358e6ea2ece91803d20110,Dialplatform.B
353,0302f90565e7a110ac72c9f47ebbf92f,Dialplatform.B
353,035856c3efdc0f546122e5b28ae2db9e,Dialplatform.B
353,040a976108c6d4a3a16b47ae49a1f09d,Dialplatform.B
353,026b821286f99e7a48d825844dd3c991,Dialplatform.B
353,00dcdd9863b03274b6330cc367df5ede,Dialplatform.B
353,000dde1be80ba152f4a21cafe4c732df,Dialplatform.B
353,04438c9dc0697eb73d40a7a64e891a00,Dialplatform.B
353,0001476a01097791ddd102bf0b36db24,Dialplatform.B
353,01e011e7054b51beac0a1d9845f171e8,Dialplatform.B
353,017df829a1558136b01335d67573e934,Dialplatform.B
353,083e79013f1dbbfa615c96aa3f5af145,Dialplatform.B
353,02b61cf502cea8b423af5e59045820ef,Dialplatform.B
353,01967dd681194ebc64cac36608b89038,Dialplatform.B
353,009df80e6579ca7e6a25e622e34bdf76,Dialplatform.B
353,07b7b8053594f3dd6cf169ba1a3b592a,Dialplatform.B
353,04a7295de27a600564ddea6d3932f680,Dialplatform.B
353,0801c595b46f65a6d3deb1149457202f,Dialplatform.B
353,05082772c2e68d8cf3944cc4c3c4176f,Dialplatform.B
353,0330777b391535b199523cfef768aa42,Dialplatform.B
353,0045ce5dd4f715ad3378d0fb4a1b3ddd,Dialplatform.B
353,002d606fb82c044facbbe35421a95350,Dialplatform.B
353,0510acbc179b01d7613497fb826fda9a,Dialplatform.B
353,03a67df2cb74c0bdbfb15c2bf47a1f33,Dialplatform.B
353,04deac1ffbecdef2c29e6909a11ecd98,Dialplatform.B
353,0083c98fbc37c480098b889b54b54463,Dialplatform.B
353,00e1b7e4b3e6b8065b6ff45e3ab0db52,Dialplatform.B
353,03d5c607d2e4228bc7b0983a9cce0532,Dialplatform.B
353,044200eb0c9418bc6dbdbd41d649cd29,Dialplatform.B
353,0078a70ff0c6a53ebd6a636b4afea711,Dialplatform.B
353,04a7b946f2bacf69f6f05e46d11adcd1,Dialplatform.B
353,0020ebfdc288ac7b93f699c50ca1bc43,Dialplatform.B
353,04bd7941b2b59ae1da3614d2467f4e05,Dialplatform.B
353,0312ab26de6eef4a640117821e10860c,Dialplatform.B
353,00a33e9e026c67529e2ae137d4b8bce4,Dialplatform.B
353,0145e93b33c8d8eef8719e74f6cc5c53,Dialplatform.B
353,0477dbd93d17725c9dd01a04009f6d4d,Dialplatform.B
353,076cd512141c295ca1734e6674bd6425,Dialplatform.B
353,009510df52433bfb7e9aed0a42626ef3,Dialplatform.B
353,0076f87a9e1790915b9630abd9105091,Dialplatform.B
353,06dad28d8ccc33f3656df6f1f78d520a,Dialplatform.B
353,05e3fdc61a7e386bf13b5db558e91d47,Dialplatform.B
353,064d08d592f71470910ffbc8419ca9a7,Dialplatform.B
353,0225cc7044066dfe0e4a5ea577a833ee,Dialplatform.B
353,0554bb405c7105ceb707dc4eea4e3437,Dialplatform.B
353,00816511847759afbc9787b11dc38632,Dialplatform.B
353,0887f5b6fad64cca2be1106858c4fa94,Dialplatform.B
353,00c27b6423b4d35e48a54e3b69b81e4d,Dialplatform.B
353,018ac62be69aeea91f5628b86bb14aac,Dialplatform.B
353,0675c0c82a178c0cddb6fdb41c0bc776,Dialplatform.B
353,058d3b2b85e0ba0f5b0639d3b650dba2,Dialplatform.B
353,05e0823b50f9d853a6cda52b181dc528,Dialplatform.B
353,00455be2b5e7a3e97295b4886649b623,Dialplatform.B
353,00666b3338c219345b39dea3050aeea4,Dialplatform.B
353,04646863c649f1683729c849524b795b,Dialplatform.B
353,07e423afaa57af29c5a1d45cedca8b86,Dialplatform.B
353,03014ead48afed58fae06cc106c54b6f,Dialplatform.B
353,02e505737245639ddac17c348ceabe7f,Dialplatform.B
353,0515db4432aa66c9ffb3e8eade1d6f1c,Dialplatform.B
353,01b7a63a2cf4bc9a585f09df99ff0d95,Dialplatform.B
353,0090628f1b979a555db5f92146dcf179,Dialplatform.B
353,0104c10579e5bad7ec81dc0d3db79231,Dialplatform.B
353,0421d5827e8a172e8ae3b1eb90bd6cf1,Dialplatform.B
353,018ed56fb883ff23d1ea9535070874d1,Dialplatform.B
353,07b4d622a9f4e9b54a68ff04e0001a9d,Dialplatform.B
353,04b319f33ddde2cd8d72d82b6dfa6fd6,Dialplatform.B
353,03b2a4de410bfe1914d0adb96c407b31,Dialplatform.B
353,047be930127ad7b50173136f72ae8b0e,Dialplatform.B
353,01f54e31841b98d1326420bb43afd0e7,Dialplatform.B
353,00d4d7c816fc6db1f84c508e7bb4187d,Dialplatform.B
353,02bd903252b87263f62ba273f9a5a2bb,Dialplatform.B
353,02d7d6d40bd64bf1b73b8690d01e7c96,Dialplatform.B
353,07df703ad0a4a62d63f94fff5dd23b03,Dialplatform.B
353,002cedb9e2158907f45e8ac0ff66772e,Dialplatform.B
353,0181ecf4cc0fc5dc4def652de144cb24,Dialplatform.B
353,089c09899809fdd5a996803c2d539309,Dialplatform.B
353,07889dd8eae0408780c60514089b7ea7,Dialplatform.B
353,05c644fe55eed92f1a174ee4144ffbba,Dialplatform.B
353,02f9be7091aa193851f05e2e032a8c26,Dialplatform.B
353,072bfa69831bc7b961303724c2978c6c,Dialplatform.B
353,00409e86a8ad9b52680427d6bd2086b0,Dialplatform.B
353,04b6a5c27986e55fc70dabd80159563c,Dialplatform.B
353,08a3d3c713a27d5082504e7589a9ba33,Dialplatform.B
353,0391b79fcc26a478dbfaa79159d5495e,Dialplatform.B
353,07e4b5fe9c15491c06e79e9c5d794ec6,Dialplatform.B
353,0782ade73ebb2d76d0b5c9a7aa935a4f,Dialplatform.B
353,088a00963c1e40251752a44ad06fb962,Dialplatform.B
353,005f1c99c8b99fd441aa894cb638a390,Dialplatform.B
353,04043bc8e41e06b5e4e1c8ceb84759fe,Dialplatform.B
353,018b20536f158469edce36d8bc1dcaa7,Dialplatform.B
353,06883ac2d0a34ae584519da6a74f74af,Dialplatform.B
353,05aa415fe45ba4350611a00e731819c5,Dialplatform.B
353,01322ec7921aa1136774843a2374aeda,Dialplatform.B
353,0845af9f385b58ffe27e53705a1ce955,Dialplatform.B
353,081b6ff450ac400c98b6f63b9e4461f8,Dialplatform.B
353,029b80909f94b42a72e6019c4192d473,Dialplatform.B
353,07061feaf491f7e134ea275a8d910b72,Dialplatform.B
353,0645e9a9f5002e9b681092aa17ad2e53,Dialplatform.B
353,07c0821e563ed8e4436d169452a2613f,Dialplatform.B
353,0255286a6f5ab884a7a74520c0437c2c,Dialplatform.B
353,05a3af81cb70d8b16256d411542f8ad4,Dialplatform.B
353,0661e54e5f4eaa3a43494c6e45653328,Dialplatform.B
353,00b3919ff38ad0350b540a64ebe7b830,Dialplatform.B
353,009bfe416dded6ee8fc8bc533dfeeaa5,Dialplatform.B
353,07a43952bb37dd69951d0d73449fee79,Dialplatform.B
356,04efad9c74f24e6001e078ccbbef344a,Swizzor.gen!I
356,036d088eaae689d87ea29df30ce46b64,Swizzor.gen!I
356,075fa6db541d8962652d88600aa88c32,Swizzor.gen!I
356,0481054267a27faa670648ce74eb31d6,Swizzor.gen!I
356,0729ffd34d287beb056630408d868682,Swizzor.gen!I
356,0089a7e78f7f09ff6b6f9eaaee64a1f1,Swizzor.gen!I
356,0694edf85d28a3fc5a3dba42e8ad1a24,Swizzor.gen!I
356,01bbf506aad6af8f14965708b7693835,Swizzor.gen!I
356,0782d81ee0e22e7123151f7cfa3635ba,Swizzor.gen!I
356,05707b730d9ac3066fd71a007b9a0f1a,Swizzor.gen!I
356,003b25fa5212bc796467510827ea5e95,Swizzor.gen!I
356,05753172a508e73a739f0932f2116462,Swizzor.gen!I
356,08a62d426b935575116ebb121d0e317a,Swizzor.gen!I
356,088bede29db4060128f600b2f208e7b3,Swizzor.gen!I
356,03e44bfcc48724222558c4c09c8a025f,Swizzor.gen!I
356,0474aa67b466e42f43a0cae23762a956,Swizzor.gen!I
356,00f87b16629390d936cffa6a7bcba459,Swizzor.gen!I
356,014b1ac9c37c234a6ea83460f47f8993,Swizzor.gen!I
356,04604c5deeaabd34b131bd957dc548ec,Swizzor.gen!I
356,061af5fffd753afa69b0ac01c4d85435,Swizzor.gen!I
356,01ed01d4b83084975ccef242e139b8b4,Swizzor.gen!I
356,039383ad5ae0a4c56ee12ac8a2941b24,Swizzor.gen!I
356,01e4e8b9ea993010b93453635f68e415,Swizzor.gen!I
356,00d2b8618eae05e0d3d3b2f936ad3e1b,Swizzor.gen!I
356,00ad213e627c1bb461091577d92dc0cf,Swizzor.gen!I
356,0777e3dd4863c6b5ef0b361e26ca85b8,Swizzor.gen!I
356,042f09be4a51deeaeacf2d1f4bd0ae92,Swizzor.gen!I
356,036a0f169e55462bb98a3767a2996b99,Swizzor.gen!I
356,01bca2f627ab02c676d9b85fd3f8b3b6,Swizzor.gen!I
356,04adf12a1fce5bcc4f28ab962b49294f,Swizzor.gen!I
356,00b2174ab66dcd96968cd3fee09c1779,Swizzor.gen!I
356,051aca4afb65ae4ba03bb4db1ca85616,Swizzor.gen!I
356,05828836a0573bee31d4eb427777a607,Swizzor.gen!I
356,0077de059786949493843999c819dd57,Swizzor.gen!I
356,064aff9ef81faf72bd077e6b1004ee36,Swizzor.gen!I
356,0531ab803310b356f2d25cb7d8d65609,Swizzor.gen!I
356,04f375e0dedc2a636af3bf51574cf32e,Swizzor.gen!I
356,002bf4a0e4a3da41f2400fd5094373b6,Swizzor.gen!I
356,01a2943ebe0a3f95470b69a7a9ae23ef,Swizzor.gen!I
356,00fdec29e4f91e2a4106e987d0457911,Swizzor.gen!I
356,01a7b5f72bcd6105a21b451439472ede,Swizzor.gen!I
356,050542ad7c18004e6441fbc7c6fabe06,Swizzor.gen!I
356,0802e1230239437d9b0a406d8477d885,Swizzor.gen!I
356,04ea4cfabba5ad9cb7d7bbfe551927dc,Swizzor.gen!I
356,0333eb8b4e48e8572734c883a7552da6,Swizzor.gen!I
356,066b58a9086e615b6a414adf5acff97f,Swizzor.gen!I
356,0082442611dc0259bd60b16156c84085,Swizzor.gen!I
356,06e3c5b72526cc52adbc895b7e6944ad,Swizzor.gen!I
356,0192c2bd1d8a7b713ab7bb7eb279e1e7,Swizzor.gen!I
356,038d9768eb15b797549fd48ba3bb9b3f,Swizzor.gen!I
356,006138ba87cbc9069102b5f851a98e16,Swizzor.gen!I
356,0522b6f2b5e50d13dc151d978ad91cf7,Swizzor.gen!I
356,07d156080c4d50bd7b1bada1b77d57f0,Swizzor.gen!I
356,0693517f6e9c948b13a1970ea93ccfd2,Swizzor.gen!I
356,0497419dcdabf9fec06e285237ca4898,Swizzor.gen!I
356,07b103b69f31df41818cc7b45ce31ddb,Swizzor.gen!I
356,05954221993c6c4a9cd6155ada714ce3,Swizzor.gen!I
356,0477d4fa3ea913fddef482e5ba50bfe2,Swizzor.gen!I
356,08428779914b2b3446c310b0a3bdc8bb,Swizzor.gen!I
356,0700cbc2f01541afd2acf9844d2c96e8,Swizzor.gen!I
356,080054e05c78e07bf9eb6f87bcd42a3c,Swizzor.gen!I
356,083f8cc0d27441b87d097e27766e3550,Swizzor.gen!I
356,0528a3a10a2c6be262c77eb4a8920ea5,Swizzor.gen!I
356,01e7e4c89e08acea71ce8ee93bcbf8f3,Swizzor.gen!I
356,04b5b000035a9c0e5563633a97b313e1,Swizzor.gen!I
356,00236c25f79b8940f2778582ba8b813d,Swizzor.gen!I
356,04d121ec96c7a1a666f3e5543225615b,Swizzor.gen!I
356,03d20fcd6e996ad094fec6bd4e77a880,Swizzor.gen!I
356,03d72c8f838b4b3b743b21a8edf2e2b8,Swizzor.gen!I
356,002f777700e2ab996b9a53585f1e7a50,Swizzor.gen!I
356,011ad9b71a96e62037da539228f08f45,Swizzor.gen!I
356,0879f4c26c3dfa931bef1a68949b5d86,Swizzor.gen!I
356,03773eb4858c7aba90eaed98b90c5382,Swizzor.gen!I
356,08728ea794044d646dd23eb4841dbe8c,Swizzor.gen!I
356,06a7719ff99bcaf38d1a86c43334cc7b,Swizzor.gen!I
356,0120b9c2758cc2f6b4414c258267ec34,Swizzor.gen!I
356,039ec6b0cad44fe53708bdfcafb4dd6b,Swizzor.gen!I
356,00fed86145eee9d12854abcb7c18aaa4,Swizzor.gen!I
356,04ea400082107d1b3cd9831f29cdc945,Swizzor.gen!I
356,070556e99ee4ef35d2369ea0c86c02b9,Swizzor.gen!I
356,03bb3a23d0aa3bafae88c6c26dd7047d,Swizzor.gen!I
356,002e4bb646573129cca2107dacecbe0e,Swizzor.gen!I
356,0701665c8bed32acf3170f85847bd65a,Swizzor.gen!I
356,062309c9a5e8750cee4a89a5d38db76f,Swizzor.gen!I
356,07b420eea720d766430943368e9ca1ee,Swizzor.gen!I
356,00c462b42f9df57dd90a5b912c9bd7ec,Swizzor.gen!I
356,04b010726ad62facb26df93978216b63,Swizzor.gen!I
356,064f6f3c14fb95ffce94e601b5177ce7,Swizzor.gen!I
356,00aa8400f469ce3b0603fb4a77529f42,Swizzor.gen!I
356,04ad3a7cc1ef14fa45ffddaed6925caf,Swizzor.gen!I
356,060e5538a1eb862eb3580c59df50ef39,Swizzor.gen!I
356,0755cda14001adf821477388666718a6,Swizzor.gen!I
356,05637bdb58557c3626315350fd068460,Swizzor.gen!I
356,006d14292350d9972e68b68329e853b8,Swizzor.gen!I
356,032138eadc49b441e942da99137c3390,Swizzor.gen!I
356,0845fc40a3867372ca6c5deecaf93cc4,Swizzor.gen!I
356,008ce7c1520b2fa48f937865f825946d,Swizzor.gen!I
356,08a634679ddd53b886f667b3c42abc49,Swizzor.gen!I
356,06caeea27451023fca6debca71933975,Swizzor.gen!I
356,00708d463aa47b127f8f52d0e8373f00,Swizzor.gen!I
356,01d015f05538ae89cef4d90e8530c56f,Swizzor.gen!I
356,05912671ac75e4b59d05274cc1fda5fa,Swizzor.gen!I
356,0802fe5c268884873d02078c2375e4f8,Swizzor.gen!I
356,01a5bc0b668190c4fe2725a83ed55b24,C2LOP.P
356,03905411fdd1b0d55903ed0c64e26f8c,Swizzor.gen!I
356,06527d6eeea115791c430488dc9ede05,Swizzor.gen!I
356,071bb812b3f541051cce40ad63dcd873,C2LOP.P
356,00798f587fdee1984f85e08f213a7d08,C2LOP.P
356,060f9341ac550f510a7bd9c85ad17cab,C2LOP.P
356,07c5696e49b0b25b34fcf52d32cc764f,C2LOP.P
356,063c0dca57dd2a4d2806902629c9212d,C2LOP.P
356,07dd4aebd78165cff6979a4f84484fb0,C2LOP.P
356,00052e46dc77c6e62faa608f656b4eef,C2LOP.P
356,00d14ebc6b3404b5abf5f050e68deb4d,C2LOP.P
356,00663a763a319214303ed4678e4859b6,C2LOP.P
356,085fbc91ee6d6a13c29688f06a7450dc,C2LOP.P
356,06b0a3bd55ce07b69777dd93d40492ce,C2LOP.P
356,00b04e9379b71c46c42ddd59936c76c3,C2LOP.P
356,039ec33c77a48a3cf29be47dfc95a92a,C2LOP.P
356,005750afb3fbc75d4a40da12cd1c6b89,C2LOP.P
356,04aec9257e391cda4deb333f647c387c,C2LOP.P
356,08a5b2bc33b41d2877884d1df56efb2d,C2LOP.P
356,04048fe2b401e07fb0ae1b5b8423fdbf,C2LOP.P
356,076c518bdaeaf8852ffb022977c9a476,C2LOP.P
356,0808c6fdb6265e5607d0250f0913d84f,C2LOP.P
356,03f17735ef1a46bcff2a58592dcb25ec,C2LOP.P
356,04d77ad9bb5ad9756b4aa3e260a82dc4,C2LOP.P
356,001fd3e5f0b0ef4a745e3ec288f0fd9d,C2LOP.P
356,00f2f382bed43b045d8773eb72efc3e1,C2LOP.P
356,05780325321b9aba3acb3384abc97740,C2LOP.P
356,07a8e8e2eba31565f6909183bbab4bb1,C2LOP.P
356,065f65f75ca522bc8e7a877bc12d917c,C2LOP.P
356,06095fd022c25d10411045ac7188c361,C2LOP.P
356,002e546291fa85f057a345714a3d41d2,C2LOP.P
356,06d5bbb74c304ee364479ae888beda15,C2LOP.P
356,00441ac78c8851bfcfab81d9bc9c2d2a,C2LOP.P
356,04426bbca45d6768cc2d8567593e8b37,C2LOP.P
356,051e514ce0f69e93249ddd0d8062b407,C2LOP.P
356,06159b12407d55e1d6d6ec171b32d892,C2LOP.P
356,00bac869d1a5cfc70026f00bf7174463,C2LOP.P
356,0577f219cd6bd8b234a6a44d29e3d355,C2LOP.P
356,03a12095ce584188c96477d2984e2389,C2LOP.P
356,059e241adcc9864b4663f34fc417df43,C2LOP.P
356,010b61f21109f4e66696efdd2a601e4f,C2LOP.P
356,069c6a032d4db73965b94cf240fe15f6,C2LOP.P
356,00d07c82622565c1b28055b70138d42c,C2LOP.P
356,041f1caef37562cc4c717d339fc0b05e,C2LOP.P
356,0546b94c1881afe1563bed3dc6fb7d06,C2LOP.P
356,082d25a4a70a6941d3372364ecc09be7,C2LOP.P
356,005e89a822d0835ef980a867d59a6eed,C2LOP.P
356,01a7d7c580a9fb7beaa7a118fa55566a,C2LOP.P
356,05cb7e9608214cf7a794f6809614ba2b,C2LOP.P
356,01c5d92d2a626ad41f8fde1cdd758570,C2LOP.P
356,053ee68fd630421b341907a961306e2c,C2LOP.P
356,04ff4c40df48ec8431b986e55aeb2091,Swizzor.gen!E
356,036a17c77bbf14eb0fc8c2d39e7c06ed,Swizzor.gen!E
356,0451baccf669d622f5adb269a5c82cb2,Swizzor.gen!E
356,00480c71a334662ccd0e7df3d8518273,Swizzor.gen!E
356,058ef3269c82533eb68dcf3786649b2e,Swizzor.gen!E
356,00cf171191daac1ed15e150adbbea32d,Swizzor.gen!E
356,077376db808fc64057a05922724f9ad7,Swizzor.gen!E
356,07e8329ec9c3497c98765348a100f840,Swizzor.gen!E
356,0383e8acee3c668143ffef79038c71f7,Swizzor.gen!E
356,0536a3bcc8db09a2fbb302fe8bcb790a,Swizzor.gen!E
356,04b0a72233a326d79ba918b19f254084,Swizzor.gen!E
356,03be983e1c28332a016aae08c52f58c2,Swizzor.gen!E
356,0526df1d72652470a224f3891c57c9bc,Swizzor.gen!E
356,000b4ab050878e4a38258617471196e5,Swizzor.gen!E
356,074a491c8b023e843f17b21cd19a3607,Swizzor.gen!E
356,01b777c2bde79adf9c0a7e248b83cb1b,Swizzor.gen!E
356,0592d6b9eb5918d601ff0e7f0bdfe411,Swizzor.gen!E
356,07230bfbfa5f1011a2d97b796d0c891d,Swizzor.gen!E
356,003f6e4ed611fd310553c70d453c87da,Swizzor.gen!E
356,011968e144033913efab3098438e8c1a,Swizzor.gen!E
356,0340880a033d95f45c25dc15e6615b4a,Swizzor.gen!E
356,01669bf8026257fe90c276b39f86aca3,Swizzor.gen!E
356,043553143126a433cc1bf346c378f82a,Swizzor.gen!E
356,07e2fa727d3182fc1bc330512dcc7740,Swizzor.gen!E
356,05aea2ecc92157ff1e414d399b822684,Swizzor.gen!E
356,064d6161286723f2f146c09a6aeff321,Swizzor.gen!E
356,005a7ddc8ebebb819b95f3bde8da7e5b,Swizzor.gen!E
356,0712ce8ad838a3673498c5bb96778279,Swizzor.gen!E
356,063ec20477255fb259eeb52660260015,Swizzor.gen!E
356,0828267f550cc0a3dd22067ddb57f1c0,Swizzor.gen!E
356,04ccac9271aa4eebbaeb72aff2090a10,Swizzor.gen!E
356,0881aef75fe782534006a34497fca396,Swizzor.gen!E
356,039b9dbc179492599ccdb5d187f74f91,Swizzor.gen!E
356,019c6221bbc4e2969f0dd0de1052aa26,Swizzor.gen!E
356,04a9bedc2f641dc3059d40da1f9ef755,Swizzor.gen!E
356,008f4aa97451513770c6ce4ae46c6853,Swizzor.gen!E
356,0022a7c5e5e19d53ca0c58544bd4bf04,Swizzor.gen!E
356,0117dcc9668c5c18343cb0d61811f13f,Swizzor.gen!E
356,06643e13061fc35f37955f4edf901f51,Swizzor.gen!E
356,006eb179254f51b9a81c582f2ef4a856,Swizzor.gen!E
356,039b80ee7c77768544bf4c8693e58054,Swizzor.gen!E
356,00231bd15cd714c3604d0ab60c3f0ec3,Swizzor.gen!E
356,087069b6d0150160dce54241577018fc,Swizzor.gen!E
356,056d16587df8a5c83322038fa864abb9,Swizzor.gen!E
356,040ed15b004551e006dc7d705627ce0a,Swizzor.gen!E
356,07ea65295a9adf0c6b12b54f057fb109,Swizzor.gen!E
356,05bbd256ee31cb6222f7c1498442569d,Swizzor.gen!E
356,0849a95894356011a262ee9d6de134fd,Swizzor.gen!E
356,06ebfdbe94257949d28795e022fa0a45,Swizzor.gen!E
356,017fd0d4362e62a3f75ea8068720ce72,Swizzor.gen!E
356,0300d8a9c92a49e3f919bea622f34140,Swizzor.gen!E
356,085fdcbd6096c0204858c8f560bb4c39,Swizzor.gen!E
356,04e824a9480cc71d4503cefedc76b976,Swizzor.gen!E
356,05811dfd341d039ba2439bfceb5feca6,Swizzor.gen!E
356,05959148c099e0ce8c89c3934d8d126c,Swizzor.gen!E
356,0059f82cc7bae07736e56f5fdb75c026,Swizzor.gen!E
356,05a9c0c53cddc0810867915e412f80e9,Swizzor.gen!E
356,074cb785e34707eada0e91c757a73988,Swizzor.gen!E
356,076a19770b74aaed4774fbf0a784c33e,Swizzor.gen!E
356,062adb917a08b734288a533fe4a8085c,Swizzor.gen!E
356,06a1b956fa927aacd7d5d23e60805648,Swizzor.gen!E
356,04fed3d60c1225cbbb21b847f7c7ea7e,Swizzor.gen!E
356,036cdc76018212adf2278f5b16f1301d,Swizzor.gen!E
356,04f1ed2e69da4ce242e7a5d667b35f2d,Swizzor.gen!E
356,053f57fcd49413ce390eb8c109ac3a18,Swizzor.gen!E
356,061288f0c0bdbe5b63b9117b026dfbab,Swizzor.gen!E
356,077c6c6da9e056a1c88e7fcccedf8813,Swizzor.gen!E
356,06162f1d051970dd45330c99423eb1ff,Swizzor.gen!E
356,0350cbff7e1752a8bbe9640f66507c95,Swizzor.gen!E
356,07ccef3d9e22a5a1280c70fe514b89fa,Swizzor.gen!E
356,00322584dfa42e97b1e74ec973904811,Swizzor.gen!E
356,0307a5cf063cdeaca03b0f7903d310aa,Swizzor.gen!E
356,04cf144746f5f9f47d52db9bb45fd72d,Swizzor.gen!E
356,013a973e93f8fb434bc1051521db32f9,Swizzor.gen!E
356,005c89d60814e4c30683c532d5d4bbfe,Swizzor.gen!E
356,05465b241e47ee78d83e385b5ce68221,Swizzor.gen!E
356,00b1b70183fb0a10d36e0461983f95a2,Swizzor.gen!E
356,089b7f45ad1e2e4093698930037f4b33,Swizzor.gen!E
356,0857dfa2f619d73d2b5ff5fea5d98545,Swizzor.gen!E
356,0668bae18d7436182980befac6809c28,Swizzor.gen!E
356,01e37b2329d9318932e353ecc3bcfc36,Swizzor.gen!E
356,03ac1891cd1340d090a1c24f60ad95cc,Swizzor.gen!E
356,004d744f65375e27fe67cacea911bc88,Swizzor.gen!E
356,00c72b8bdd8348a63326bf174761be2d,Swizzor.gen!E
356,06a33c66c8fb1cf0eff1e868b7c29cf7,Swizzor.gen!E
356,008a9684657d6f9c851698e2caf9a59c,Swizzor.gen!E
356,0170b2441ff820b2aa0d86d9abfab249,Swizzor.gen!E
356,077faddbda78e780996a67d8766f1592,Swizzor.gen!E
356,06a796c5f038443a6ae1f2394c6d1c65,Swizzor.gen!E
356,0152a63521083be0bff0d34d7593a554,Swizzor.gen!E
356,05de6c98ee2a69b38d5d2f52498e1e7d,Swizzor.gen!E
356,071b19ab5952153c8dc24c0a0eaf4d52,Swizzor.gen!E
356,0398371fcad306b42ccdc73a85f3dfce,Swizzor.gen!E
356,04c2e43c6913a02af391d276e35f3bdf,Swizzor.gen!E
356,013fe6b00fb7bc233fd5bb21ceed33d2,Swizzor.gen!E
356,0510d698456fc6cad2255a25c0287a2b,Swizzor.gen!E
356,0407cf156b841fabebbbb4841aef786b,Swizzor.gen!E
356,065fcd252b4b9a2a7fe5b00ebb54e5cf,Swizzor.gen!E
356,085ccef8dfaaa72004cff4ce9e5cca10,Swizzor.gen!E
356,006bfcf883bc79af0d37da7b6d6662e5,Swizzor.gen!E
356,04632140fe2856298986939f4199ef46,Swizzor.gen!E
356,0375b8e94e95e0060f6927c5a6bbfb20,Swizzor.gen!E
356,033cf53536cb60052628e0d7abadd03e,Swizzor.gen!E
356,062b3e6713553cd8e7ab18651de606d2,Swizzor.gen!E
356,06b4bf67673dc7f0c68e9e317977e436,Swizzor.gen!E
356,03f04cbfae1d6c5e6b89442e9bf14e7e,Swizzor.gen!E
356,0120f02b4e638c88a495b2e100400476,Swizzor.gen!E
356,00bf5c28de66f3e5b41582bcfd91a3a6,Swizzor.gen!E
356,011d69debcdfcb67c0fe3a832ef6f349,Swizzor.gen!E
356,04de0ba767bc02f3ba642d5bcaabb467,Swizzor.gen!E
356,00140a79a7c0805d4a543284be675c42,Swizzor.gen!E
356,051371c58e124df8a675be263dc34597,Swizzor.gen!E
356,0825bc024b50798ec4ff7c2b69efc867,Swizzor.gen!E
356,0482793705d1ac88d320c3f6d71fcd0d,Swizzor.gen!E
356,05b75a552a6a9a6f4bf04f9494decf12,Swizzor.gen!E
356,0148e7eef8add713d1a0bba9d580d228,Swizzor.gen!E
356,0784d9f14ab329e096f96bdf82b28a69,Swizzor.gen!E
359,00c935385462aaaaf1b85855df90c562,VB.AT
359,00e73efc1f3d723b259fc3a19656f306,VB.AT
359,019365760e6ce30ded502957502c502a,VB.AT
359,077ef624562b1aaf0bbd83e98acc0f64,VB.AT
359,00c278b596b45f5b2efb73b591c21866,VB.AT
359,0713d7fecf68b67b84a141e99867bf9d,VB.AT
359,07d225ed65050c52ae0bfe341c9bbf6e,VB.AT
359,0429b8c2e95998ae04f8e49803f402e0,VB.AT
359,0570395a8baaba9c0e3d5eec62fcd8ec,VB.AT
359,00f582bab7843913f3b17b265a6d7d1b,VB.AT
359,02e16c2e098df4262b767b017dcb1b07,VB.AT
359,0115a5f10cf4cce004c801dc23fc712a,VB.AT
359,01594f3fb8a4837965ef687adc30694c,VB.AT
359,084ea2adb5e1123162f8020064e7e96e,VB.AT
359,0349ac19a6b05606d41b229091edf9c0,VB.AT
359,089fb1282a25361dbda66421db35d176,VB.AT
359,03c4c93ee0e63037f860536c25005b17,VB.AT
359,04dec4a494383462ba0f33ecbc4a5603,VB.AT
359,0195634d77139af4c76d3cdb8dc5d85b,VB.AT
359,00df9e8a2317e20d1c6a09f5edb00036,VB.AT
359,08610e075e095d8f0b86bca5b667d3c5,VB.AT
359,02075d26c5626c928dedd2f5529413e5,VB.AT
359,04187ad64f75e5ca5a0963804e57ee4f,VB.AT
359,02c5ec8ad95b5b2fdbf0c2ab1c83b30b,VB.AT
359,041041581eea08e94e761a95adbe5b17,VB.AT
359,0391e87cdf9f8a5caf33147c0769c841,VB.AT
359,003cd6d79f0d2ba385f35d125667b219,VB.AT
359,0522de96d360d5a1c760aa178532fe23,VB.AT
359,0696522b65c8c501fea3050651002fd1,VB.AT
359,0678b086a7b442a2ba6c89cc1c78d98f,VB.AT
359,00363d290b92201e79b65e1fd83816db,VB.AT
359,0708a171c4423553ec9bf27581394bfd,VB.AT
359,009c0b14e1375852a711018326ff3d8a,VB.AT
359,010e645d80f188d3379d20eba5d51772,VB.AT
359,013c8cf1550ddf6a22ce393bde976ba2,VB.AT
359,063611d46cc4bdd0a607261fdfa0330f,VB.AT
359,062493abee84adfd40ac456220bed7fe,VB.AT
359,07b9f9004de79b3129d8f7913098e18f,VB.AT
359,0459823c88e7f0479a53c036e9589c52,VB.AT
359,005c46171c010c14d3137c7b451647bf,VB.AT
359,00f7efb54b75066f4722302ade6d7b38,VB.AT
359,01d5f6f24b3749dc676aee293ba50043,VB.AT
359,0189c47f37c0b8cc83aed3518b890dd3,VB.AT
359,036ad3fd80109475313e4184067272a2,VB.AT
359,02af79aa6bef31d27a0e78256c18d0e2,VB.AT
359,001f924e44b363361d2e6adc0bbc7c0b,VB.AT
359,06a3ceca37a920d15134bca8ab04672a,VB.AT
359,0291fd211a0325dd8b21182f5f1bbdfb,VB.AT
359,00b677afe71a9de25c6017482e911125,VB.AT
359,00c14c41839143b546936dc927fb955a,VB.AT
359,030a9cd86efe59b8bac8bd8c1068f8c0,VB.AT
359,00d1b20264d3d114f0dd401a1867fd19,VB.AT
359,018762e4f48dd050da33ac659b267676,VB.AT
359,029fa402177fab8729a6b1733633ac50,VB.AT
359,0143ea36712bcb46d1a55d0613cda60c,VB.AT
359,01417dde7b1f59d5e041bb9ff9bcd8a8,VB.AT
359,00642acc33736fe82bdd54a39ee1353f,VB.AT
359,059a2c136ad664592f32b3fb31d26f9f,VB.AT
359,002d8ab5df033ffc84f6ed3ed48909fd,VB.AT
359,00e7d31eba054fc985d5a93103af3b30,VB.AT
359,066918b802f57a9b08d68badb5d1da6f,VB.AT
359,0293ece68715fe6eb29ac24e4910ada6,VB.AT
359,0449b1cc418df495d2e964042250ef12,VB.AT
359,02a6e9468f9f301d5cbed99e0fddc061,VB.AT
359,01de411e53e832d6ac19d4dd4b4aec42,VB.AT
359,02c100b9e1c3268c100bf0f7942f2708,VB.AT
359,020866015ab6c43b2ee3bad575a6e62b,VB.AT
359,07ecadd8a23c9fef8a8a063858faf455,VB.AT
359,02fae294c4df183a1c7e2e78f9cb9694,VB.AT
359,084d27f2854dd1072c48502cdd3a23ac,VB.AT
359,006f4f1ce04c5497c325bbe0f1ae8048,VB.AT
359,001d4aaa401f3431ad9e0fdbb6a29792,VB.AT
359,01560297e208639f6b41b9c6b7ddda16,VB.AT
359,01dee7374a0b9f3c0f2309837f87b0b5,VB.AT
359,05711f240a56d21bbd235a2c39c8c4e3,VB.AT
359,003c6eaa0ae5136901988b98ae9ad85a,VB.AT
359,06a21aecc1695e36dbed67bc3d447eb9,VB.AT
359,03c0bb35c544d73b64e882a0d2983825,VB.AT
359,03df1759496e8d49f66a77a3c77b1c4c,VB.AT
359,005e762b68433d27b217e1d95cd90601,VB.AT
359,03b69c7f8158f880499f7e54a2a18136,VB.AT
359,04a159dc4e2bec4a03b0029a1cd4f036,VB.AT
359,02ae2d092a82606bea4ae2ce797dcd61,VB.AT
359,07c136d131467284eba98550ca22d1da,VB.AT
359,05a84e13cca18a7d61f466ef867bda82,VB.AT
359,04d1af98a56e07a7e168c71b322490c1,VB.AT
359,074339d5e1578c4f7f1be94e60bd0577,VB.AT
359,02c1acf3e5674dcb879087523d83333f,VB.AT
359,0217e35f69c0f4bac04e56cec99417bb,VB.AT
359,0783bdeba18702d7e1dc071c7ccf11a8,VB.AT
359,04fdb794f447c68045e5297731a017eb,VB.AT
359,0156b8a85f15673fec4240e257926b37,VB.AT
359,044cf8ccd6fa572274e33ea7157f6f8c,VB.AT
359,01740064007362fe99bd265ca55a14db,VB.AT
359,070e263bf671b6666ed3db0d59ab0bd2,VB.AT
359,01d5456bdf2ab76adb3b6b98532af87b,VB.AT
359,08af07c4d21f9d2226094760b8bd9754,VB.AT
359,0202dad546d66ab58df5956e493266de,VB.AT
359,015134a68c273b24af74aa142e70225b,VB.AT
359,051bf321b07d1ec74364b73cfad4088b,VB.AT
359,037117fbeaa85b0819fe6c5336c951ec,VB.AT
359,024220e36fcda6c98e23f84633e8f049,VB.AT
359,052c5a694d5346532704a00783ed672b,VB.AT
359,006262f539957d52cb0371c426722e61,VB.AT
359,0142d8cb18d9f2f7bd4492c7f9bd50a6,VB.AT
359,02f064dd115fcbcdc7d199fd351a2b5b,VB.AT
359,00eedaec433de70efd307fca6993c6ea,VB.AT
359,03bbb2c3a457bd2d642e1f194eaac9f3,VB.AT
359,00677c74bc45ab50b9d4ca7de31d7e50,VB.AT
359,024a971b5295e8d5c2b3d97da4c20c6e,VB.AT
359,001ba5f7099d5345de3a398d04ab54bf,VB.AT
359,0788d68bb73b5ef7140c1795aae12537,VB.AT
359,00bc7a6e8f2d8558522f1d7a4693f6d4,VB.AT
359,0372f803926f056f5b01ca4a895640f5,VB.AT
359,07cd982125972ac1eb331cf42f9ae5cc,VB.AT
359,015e6c19db04949b4693712b73047697,VB.AT
359,00b5f516333a918f321b5dbda5bb5b38,VB.AT
359,00a6793a16eec2fac4d673cde7df660b,VB.AT
359,002e5dbcda5422468a8fd7c182505321,VB.AT
359,04a173cd3bad32dbefa31a9a158e7756,VB.AT
359,01f37a808c9d87082f52c81cb7e6d35b,VB.AT
359,05571db1fc73aa048083dbfc7fb9b993,VB.AT
359,072b2beae04d04dd8e072afcf7cb70ea,VB.AT
359,0017cd1ee68ab634b69c3b4c520e794d,VB.AT
359,02f0ea91e7114faba35acc68b40dc774,VB.AT
359,053dc03051e14b0bddf9dd704f06ad5f,VB.AT
359,00feca3278fff1e35e4ec55e00dd643a,VB.AT
359,051f869fbadd06d28143f7a0748cc74e,VB.AT
359,0572c1f8ff915668950c100345574c02,VB.AT
359,000ee93c57766fca3f2368aa900d9755,VB.AT
359,0427934c688516d8a578d96445cd7fd9,VB.AT
359,01f615a0dbdcd715d16056aa5b1884d3,VB.AT
359,0042bcc2a33ed59520ef62648f0951d6,VB.AT
359,00271aee17fb83f3036b3987f9806c72,VB.AT
359,079ed7dfd97c9b986609acbc203b1a9e,VB.AT
359,058e76e25d884d29e7718be72467eb79,VB.AT
359,07ab86cc97a7781050fa14f34404ae0b,VB.AT
359,041107d39aed2c8e3238ead67082d1c0,VB.AT
359,020e4a095ad99cab31c42d84ed4bab6f,VB.AT
359,081f8e3d62431ac099568230b3151b27,VB.AT
359,02decda7880b4eb57c00189c8497576c,VB.AT
359,0726f99411939c71b999d1ffb08f044f,VB.AT
359,00dc0f07eb0cd4b5c66efbf65ba76912,VB.AT
359,04271f6ea38538fb06c602272318e2bd,VB.AT
359,04bb646a73f103a2da50f55f2cf5d2b9,VB.AT
359,000f200618c412164a541149d0728498,VB.AT
359,004f285b69518369e630c40b86e0791c,VB.AT
359,059c16407e7ffad01992a86250512a6f,VB.AT
359,0753da5baf8fc1f78c611afc935460f8,VB.AT
359,00e7164568f585e623b7de429b104692,VB.AT
359,000386761524b7b36f065fdb69365dca,VB.AT
359,00387a9b3cdaee096ea33c020583b1a7,VB.AT
359,0812c91037653df59c5de9928e341d31,VB.AT
359,00c9271b81e05d8a5454be3a670f4494,VB.AT
359,05d21811feb8497f6e1d600440143e45,VB.AT
359,02e2d33ea85f98aefa09e2bf7823a409,VB.AT
359,07603b7e3a828eb113829c85021fc2b7,VB.AT
359,001a367410d9c1d72376bc81b27b1983,VB.AT
359,034089d10ffb8fe6acea8fe8d0033fa2,VB.AT
359,0763e6ce0fefb0ada2c735cf2f2bfea9,VB.AT
359,07642a2cce35abbeaf8484bcf3f3ffd6,VB.AT
359,05b7b055a7bbd7a04254bb5dcb468bb3,VB.AT
359,0062638e82439048ab08128b1ba8370e,VB.AT
359,0101e7bcc6d0427251c980d800d14409,VB.AT
359,01ec54dfda045005867f8c01966c652a,VB.AT
359,009b8f68381534ea65c61251d6f1a607,VB.AT
359,01779a063f428570eb88ee57cf0277e0,VB.AT
359,0682d556595b655227d0291b94330ac6,VB.AT
359,035a3f8b0f91a71b3b6c617b4024af30,VB.AT
359,01fbe58a9d220b3cf714822793886f30,VB.AT
359,07c591cb45c1c53ad0ada6164a020615,VB.AT
359,018de2d658817d8f6f261a601f70fb00,VB.AT
359,0328c519ef608470d81fbdd859ef61de,VB.AT
359,00dc064bd7c4c7f208051f9d13db4246,VB.AT
359,007657886d97c892046d7b69665dda87,VB.AT
359,04e899d262d5ca987d49d11196c54fbb,VB.AT
359,08af2c7d7244ceb06dd00930c649e474,VB.AT
359,0038882cb2bd5242ac86e4ebd94f582c,VB.AT
359,046c82475fba8b1882044c2e64eb776c,VB.AT
359,08612fb9be292e1e8c43c8df55d183e4,VB.AT
359,0086d05c02372a1bc7f93f9c6c4792d5,VB.AT
359,00ad363b0e8442f120af1c92494bd5d6,VB.AT
359,00ff0955b5c177729436036ab966181b,VB.AT
359,03d1932f48870514f9a20308f1bcab6b,VB.AT
359,042dc1a56804c54f6cfc6d1405103d59,VB.AT
359,03987e64d47e94d2c61562fe62208e70,VB.AT
359,0213b7208164871c82a9c5e011675d45,VB.AT
359,074b2b0e61a0e8f73160ecdfee3593ca,VB.AT
359,0306ad0aefc229ba8312a4f4c7655845,VB.AT
359,00d206783e3ddebf48d51533fa0e34ec,VB.AT
359,03cf1864b9b1a762f61732582a04ef35,VB.AT
359,03b065a76d5636364d5ed99d2101e4bf,VB.AT
359,008ae3f8063d22aaa4e454283a704bf6,VB.AT
359,0433275a87e2a961e931945dcd713cce,VB.AT
359,0057fb7a0fc279f4b5e88d537556e37e,VB.AT
359,04b87769ad34bf4f08b28c215d0f1bb2,VB.AT
359,004339f58723cbe07cb19ba6878570a1,VB.AT
359,02ff2048d32abb7231d0539b61dfcf9e,VB.AT
359,05841a599cd61c699e063871685aae48,VB.AT
359,02240e857675fd81bf542d182d1b8f63,VB.AT
359,0083e957f0486f4e4078495d135ab199,VB.AT
359,0082daccc8cfc8e6fdd7b1fc72d3b436,VB.AT
359,084c37b0ee8d4fef39427ab882669287,VB.AT
359,056d77c06537195feaecba8d86ced5ac,VB.AT
359,0885e82203e6f13004d9a9a92e330100,VB.AT
359,00185456bfeb0f5b06a21cb8c7c28a0e,VB.AT
359,06c7cde6c93da86e108f859153ae803a,VB.AT
359,065e814fca81067f23473962a258597d,VB.AT
359,03eb55c1c468cfee992ef2c53b5d52a0,VB.AT
359,00580848e4b197a7e5c105954f4eb436,VB.AT
359,01f3c292313ce218f7c0b0df0b877d0e,VB.AT
359,02dc3f839521e5230dd1c5464969ceb5,VB.AT
359,017966ed07fb297a154840bd50020cf5,VB.AT
359,013f904193f052021a18805c1601e980,VB.AT
359,005b4968b27079177ee00293b700302c,VB.AT
359,05ad192c1b1a7278307dab6af1151c63,VB.AT
359,06890153e6a8862a9985a9e9e2343092,VB.AT
359,015f9b71a5671e95cac84a2a79d7a93c,VB.AT
359,052e233c407ad4a6b28d96ebbcd268f9,VB.AT
359,0549d8d9ea71f819d3bd8d69e49f674b,VB.AT
359,020d689f04b580013e25be5d1c908b06,VB.AT
359,00d3faeda1178cddfe1b8e64df4b592b,VB.AT
359,0855e1d5a7dc5aafa3653f4793838fcc,VB.AT
359,0426027998b76cd95d81bcae95399aa7,VB.AT
359,060472257d7c71e1d4dd2e4083bc9372,VB.AT
359,00016fea77362103e72eec6198da7ba2,VB.AT
359,00e8e732cbc255bb576c5ae890cd51c8,VB.AT
359,06b2ca6a642d0243b5a20b264e93b3ad,VB.AT
359,0745f407412cd346b65ce1915f545728,VB.AT
359,00b073351df4351acb03aed8c31794b4,VB.AT
359,068472bfdf10a7d565593d7271fe1a3a,VB.AT
359,0623b494c5e45a95c03793decce74fee,VB.AT
359,00f7cc1bbfc88a2f1580a2b5db34ce36,VB.AT
359,0723c4adc9a169d029e97d68f73da988,VB.AT
359,054fd6cc3001f98338c0a391c8e4faee,VB.AT
359,06b048be0c00a233de2326286a8b682d,VB.AT
359,0060b5e95f8cc838d560175f40ea5341,VB.AT
359,05d3ddcfad66a091c6eb37f5c6033932,VB.AT
359,0048a24b2c78dd604d70f0eae6f74545,VB.AT
359,08920374abf8d7d139c8c52fae987ae9,VB.AT
359,07c4d5ac18c98585afee88827f48833c,VB.AT
359,0788b5c0e6c6f6091b147d0b1454154e,VB.AT
359,06131d1b8bb14ad885e8f8010945ef99,VB.AT
359,06268bc63d49af3ac7c194c2eb162395,VB.AT
359,038e97c481778e2917f6dcf0bac11f7a,VB.AT
359,0714598320819b9d8fb4c0bdde0bc8d9,VB.AT
359,03337fd5f2acb3c59cce414f15661401,VB.AT
359,07101b99e0e6a6ceb30105a538e22a92,VB.AT
359,0527e7745ed937831a983ebaadc31f98,VB.AT
359,06ce8d8927cbf763c3b231878e39b149,VB.AT
359,01d7ad767bd3da9de0958e0aa19a8c05,VB.AT
359,00dc13d9f8b4d679d69f99a67eaa3697,VB.AT
359,06934cd45fb87ef403863dbd355e65a3,VB.AT
359,00a678bfb002116637ce31c5f8ab8480,VB.AT
359,018cab526f5ca63c1289a4aca413e708,VB.AT
359,00c796a198a62a8f1dedfd9cb9e296e9,VB.AT
359,0213b2d7ccde871a4b3abd8142c940de,VB.AT
359,06977442e9532c448e3a2813ff1be2b1,VB.AT
359,0845a4bb65762b4246fd8d2a436fa401,VB.AT
359,029c2119e655225e1700d090e7dafaf8,VB.AT
359,088cc019f61a8c2715718c8d080bbeec,VB.AT
359,0491b2abbc55df26cc96950e435f6790,VB.AT
359,08ae64208cfd7257ca7a013d59a5c066,VB.AT
359,083595914e2cdbf9ed081056c3fd374d,VB.AT
359,022277075b68eebb9df2eaa7486e3edf,VB.AT
359,002049dcaf9e101c0e25d5fb297b7f06,VB.AT
359,0468e34a0099f8390b7e32bfeb3b7042,VB.AT
359,02e3c06488c3b61fd07ca7a564e911e4,VB.AT
359,00bacd3d0bf241c5c9c3a422363307b7,VB.AT
359,04e8f06ace3f0f9c66591ac8a5e912ed,VB.AT
359,01ca02df8b09093e6291b5ec5759a289,VB.AT
359,01dfb3b207ca7363058feea51f3437f6,VB.AT
359,068b5ba554158673c413d2a80831c671,VB.AT
359,084dc93f68d8bf08c10e706f3011c269,VB.AT
359,020d6f2a4f94e1b1c3dc0a5a3119166d,VB.AT
359,00e6c51485b9fdd19c81eb0b71d3969c,VB.AT
359,007c5e30f7a17259de27b3b712e8b7a6,VB.AT
359,001bf1ad9608acaaa33baf6fd7df99b1,VB.AT
359,00492e69f626524317f300f5d6cd28fe,VB.AT
359,046f1b08f15b1a4ee455e81f4ad2311f,VB.AT
359,054ab21d00ae7096c86f5e978d625bb0,VB.AT
359,032470d835fcda984fb690b43dfcf21a,VB.AT
359,00972bb0cd7cfd82b4d8698b8fcb4c47,VB.AT
359,0430cb6bfd4bed2eb2ed57d8b3b42979,VB.AT
359,08695d0bb02c47a66f1292541eaa89c7,VB.AT
359,00c094fd3476b24baf9b96d655639087,VB.AT
359,01f9ad99676ca6a6c2fc58c46a04bbd3,VB.AT
359,060b92a21b5731a5d41b94f764f6b8b9,VB.AT
359,03eb7ce5cd20310044468e3525dc894e,VB.AT
359,038775734153fd820af5b12bab69a9b0,VB.AT
359,02216608767fe2abbef3565de19fd2c2,VB.AT
359,03789e5463d4b95cf14770932b4633d7,VB.AT
359,0071e6e0eebd19df1c955c4cf73ad360,VB.AT
359,02f9dd859bfd0a3469ef4fa1e03dfd63,VB.AT
359,00eae4c206754c37c15b6da68f5cbb8b,VB.AT
359,088b5f9d157f9af3c3aab95934f85728,VB.AT
359,01f7ef59283294701b90a54589507a6f,VB.AT
359,053d187734ac03574d1e313e2c55c680,VB.AT
359,004e4334d1faac0cf7a751ae0a648dfc,VB.AT
359,00c5517b1af525d708ea8b2ae2f33d6e,VB.AT
359,08724b28f89a077aa27f33396959b1d4,VB.AT
359,0566c613a77a857c836aa9118435e447,VB.AT
359,0491a74b7c9427b4e004f8eb41e55985,VB.AT
359,008e17d1530097ff0a9cd02a371c8979,VB.AT
359,07cc40c28717ea8471239fa484169415,VB.AT
359,021c00b68483785b502e5a13d9bf3106,VB.AT
359,009066e64d8c20dadbb216c1d1cde005,VB.AT
359,04a4bdc1e8384d0a46a2b9153005124d,VB.AT
359,0640997e5861292cf8d087e93b2ae273,VB.AT
359,035f43a82a737222bc0a401b6f0536c2,VB.AT
359,04705ee418940ee4410baa3563a01ffe,VB.AT
359,002001489663e435b75dbc837e2486bc,VB.AT
359,02d39a69151410cc0a2622020f325a2f,VB.AT
359,003f8c3ec25d26b80fbb336199d06716,VB.AT
359,005782d7ca1c068354039d29835cc60d,VB.AT
359,01e1b7eb93938edd60c241fb3ccd29eb,Dontovo.A
359,038d5ee2e815bc21d6b2abaf6efc8697,Dontovo.A
359,041d18f20039829cf91535bd58f3d960,Dontovo.A
359,07071302467c6fbeb46761255614655f,Dontovo.A
359,0321b06d1fe9151125334723d2522cb7,Dontovo.A
359,04dc0b558bf16ef2b6d6b1661a64cbd4,Dontovo.A
359,04182c864e3d98dec9dc111807f10c5f,Dontovo.A
359,070e01ef8b03a152a971f0b6bf3dda09,Dontovo.A
359,0029dbe8dd8e66d19401d3f87ca6f2c1,Dontovo.A
359,01a9f47132d110d7fb96687d1b12ef5a,Dontovo.A
359,0116dce0fdb4aa7f4f9725817eac4d59,Dontovo.A
359,0100d166776ab60a1f1423af7a267d4d,Dontovo.A
359,087c96061b07f596602b68f29b99dd2c,Dontovo.A
359,04c497337c81115d7d5df32ebc6458d1,Dontovo.A
359,08b205afcaaccb62087fa95978d105d1,Dontovo.A
359,075ced8baf6e81e8326392ef7333edb7,Dontovo.A
359,080dab5e9745fdf052d702b231707836,Dontovo.A
359,05270eefd43fe43c5341a3bc648ffd7e,Dontovo.A
359,038096c3e054504ee06d15b2c9a3bc46,Dontovo.A
359,0623fcf31ca1d141f3a279c196cf6cc4,Dontovo.A
359,06bfe4f49dc14cb5ba4e65d8360ea510,Dontovo.A
359,009eef54bed810315b56c399c7e0becc,Dontovo.A
359,0694d2eaf437642960ae81441f681a3d,Dontovo.A
359,0597e3f0dd6c407e67f65dbbd3b8d13a,Dontovo.A
359,046df8b0094534a1c9b0cf69f1acc4b6,Dontovo.A
359,01d974603b3b47e5d8aa23c377aec384,Dontovo.A
359,00b50af68871485041d7ed2406279783,Dontovo.A
359,05e2d03db60ae328280539d511138281,Dontovo.A
359,01da8381c823b44a9c4edf3e1c48ea1f,Dontovo.A
359,04cd530f42e45bf92a216bf4b27f06d5,Dontovo.A
359,0091333c0344acdf76c87bf3449c6cb5,Dontovo.A
359,05092698bcc5098b67bbd5ec68b7243a,Dontovo.A
359,0897142d91a8d9540b53332a4a20d2c4,Dontovo.A
359,00166079e432559db5e4de1adf8907e6,Dontovo.A
359,06d4b4367764d215de455344db31e922,Dontovo.A
359,008203e995b2df65337870f523b4c130,Dontovo.A
359,00e5037ea74c68a91834e4ad46d2e223,Dontovo.A
359,045e3042d4d8391b4ae4fccccdc97fe1,Dontovo.A
359,069d3a33e21d1e5080384546c1a282ff,Dontovo.A
359,0870104016df13151be8451094970c73,Dontovo.A
359,06b446ed67477328a6a4f131b89728db,Dontovo.A
359,00becafb024f804a5e69f4c2baf57205,Dontovo.A
359,071e4058c4ff83fdce5300715f70f595,Dontovo.A
359,07b430ae9d90e246ebcaec572f43c7e1,Dontovo.A
359,0710e03d490c7310a53908978f7ab14d,Dontovo.A
359,044203c3f00d1abc25cbfbe724adafe3,Dontovo.A
359,05810c380d19c805dd270949c09ab517,Dontovo.A
359,0896c027a0c60112cb8798f38210fbd8,Dontovo.A
359,01de387e0b58c1a237c8dee6c17b0ee2,Dontovo.A
359,06adcbc474e114d1bbce4f4f79167eaf,Dontovo.A
359,05e514416d813c2cf1724993cefcfca9,Dontovo.A
359,08752dd921c80b6955699884e22196ca,Dontovo.A
359,06b81835efea73c6a6bdec37cacee229,Dontovo.A
359,0301037f1db34c0ed3dda1bb53bf8016,Dontovo.A
359,0883947e61e6c330d93395654519bc58,Dontovo.A
359,00ade293ddb065c3bdda9af08906fbb3,Dontovo.A
359,015a6573916e5deb6c92ca8a4155bd1b,Dontovo.A
359,0086fb0192980b01d7cd7822d8fbe183,Dontovo.A
359,05926943aa5518e8cfc45f59619fed3a,Dontovo.A
359,00bfa27cb69608b8df2cab76c7be3bb6,Dontovo.A
359,01adad18fedbc0ed2165ab2272c810aa,Dontovo.A
359,0861265d726ce9fbb2670544b5721a2e,VB.AT
359,013e5b7d68426002dd6c80a5456c1557,VB.AT
359,02135beb04d144ae863b5f63d6e3eb97,VB.AT
359,04f101037b10d1f2558798b053d597b2,VB.AT
359,022af47a8ccb7e58a8fae7bba5156fdd,VB.AT
359,0229ba8297904e7f0d28b5a208eb6a97,VB.AT
359,06c049825be06dc5409ed1bb7e6a860b,VB.AT
359,03e1abdf32265f1f2f6c291597f49562,VB.AT
359,00efe5d15777f7dd4ed821a634573dc6,VB.AT
359,03b40bc72b57ce7561adf48884734026,VB.AT
359,00a754a04dc0813f1d484fcb55d4a860,VB.AT
360,03bf9abf840c7ebd87126f1f99a30ba6,Adialer.C
360,068b2a1385330c0f8a927dd96e1e136d,Adialer.C
360,061bf9669601672d5b8b2f26c9ceefd8,Adialer.C
360,06265e338245ba9efefd4fbfb3d4e9dd,Adialer.C
360,0425dbbf0a665cae24f787efe217688c,Adialer.C
360,00bb6b6a7be5402fcfce453630bfff19,Adialer.C
360,031619bbc375ec88497672cf41463189,Adialer.C
360,07aa3914019a338d84fdcfaea3525668,Adialer.C
360,00e10bb5c7467e2e52ec9505dd4c8e95,Adialer.C
360,0507a1034a8e029220bcd616fe903074,Adialer.C
360,0046a83d932a3d431eb21a99b46d6af7,Adialer.C
360,000e30a0819ac7ed931d629ce2ef8948,Adialer.C
360,05042268ee4fa6959f49e1d99d30fd71,Adialer.C
360,01aa7da4d2709a0ceb69771fc837730c,Adialer.C
360,057610bbe9d730feec159cc1a8ab2c43,Adialer.C
360,0777838385f25867f61ee43ab89c8704,Adialer.C
360,0180cd408119b1fbb961705a5cabbee1,Adialer.C
360,0190f0663b3a49b82a98a0b9bc01b3e2,Adialer.C
360,04285c30c7ed85d095829ba4c61e4f2b,Adialer.C
360,00c547ba11531d9357488cf1034fee3b,Adialer.C
360,07d083e3ec309e9268e693552ca9839c,Adialer.C
360,01691141ed365252bbe290bb7841c0c5,Adialer.C
361,01c2e990ad566e20705c2957af427d0a,Obfuscator.AD
361,003e933855c121291eb2d7f197fcd3e5,Obfuscator.AD
361,00e2ac92a323dc8add2d0be3660e2d7e,Obfuscator.AD
361,01bf1a241c90be96ec5f92d72f893716,Obfuscator.AD
361,005ff28294e189c3467b718018d20b50,Obfuscator.AD
361,01d2ad470547cf6e4e8e814cc9e03a1a,Obfuscator.AD
361,00de49ebd09d2530bbc198d71bba5253,Obfuscator.AD
361,00b7af021f66c30953665a4c57d68a50,Obfuscator.AD
361,0061468de6177552b2dde2eab18225a2,Obfuscator.AD
361,000a05c1d0ef03d9bb70fef29e91b395,Obfuscator.AD
361,01dae218e78623f525ceff52b4ddf97e,Obfuscator.AD
361,0038b67fb01f0b9b46cbf5238fe017f2,Obfuscator.AD
361,0808195ddfc6b432cc9b3329a0b56266,Obfuscator.AD
361,071cae8e752e94c3e501645f30bccb6a,Obfuscator.AD
361,00cda688bad6fc7d815edfdb0032f219,Obfuscator.AD
361,00f41ed60fa17c9317ce0d577da62b69,Obfuscator.AD
369,04f83e923bd5dbf21f78be99b295ebd1,C2LOP.gen!g
369,00390b2d6e6a1f2a96567df1d3e9d8e6,C2LOP.gen!g
369,054989820520fbe3d5326ce470eecacd,C2LOP.gen!g
369,009ed39869ecd5104c87c33ef48885bc,C2LOP.gen!g
369,0764f57acad206fda98e50687b391d52,C2LOP.gen!g
369,048c2c47bef348cc58bb1da6d4b8a84f,C2LOP.gen!g
369,01e92d6ebbe42a1b833ec3068029abd9,C2LOP.gen!g
369,073897d668356d8ed61f1b2a29bef1e6,C2LOP.gen!g
369,0027fcef4985926097e74d878358cf5a,C2LOP.gen!g
369,04bd14db76132d4bdbb0edf9763b974b,C2LOP.gen!g
369,039c181ae3b85528aa28a6c5f9f1b23c,C2LOP.gen!g
369,02a2140d94e89e3722dd8f3acb73c3d2,C2LOP.gen!g
369,002032ec547485f9874701bacc4efff6,C2LOP.gen!g
369,0869c0d55fa8582d9000e8c5a26627ac,C2LOP.gen!g
369,008303aa3e5a43b821c559b0aa4f9889,C2LOP.gen!g
369,0071f8b385753b96739d49b3463ce65a,C2LOP.gen!g
369,033f9668aa266eaab9da9b112d387924,C2LOP.gen!g
369,01625be9c14039d272ca3da93e2ee18e,C2LOP.gen!g
369,0036b0adc3c0041755fb070113418903,C2LOP.gen!g
369,057b50c0e8c2cf7791d768c91f862dfa,C2LOP.gen!g
369,04a6242db2de5f1c4c2793d1086924d7,C2LOP.gen!g
369,051622ef45de14ae5ea91ff4c0060173,C2LOP.gen!g
369,0785f9cf441993f040bf9bb57304ca0a,C2LOP.gen!g
369,0391f8ff1e8314c00dfaf416bf10ef5a,C2LOP.gen!g
369,03d1091f6b9a6c9fd5927bb560612540,C2LOP.gen!g
369,0151a0ab4d58db9671f0953b8ee4d2f6,C2LOP.gen!g
369,02123bdb1fc17676f794ccc15f72a627,C2LOP.gen!g
369,063fd383daa131e0ee729f94afbf7d5f,C2LOP.gen!g
369,016704d253b505ff985cd123397abb89,C2LOP.gen!g
369,08207a153d6d8d47286b73bb92843d62,C2LOP.gen!g
369,0776ced607b2d9764e226fc45e7c109e,C2LOP.gen!g
369,068fa89a05afa9d5ea1af1f0e34ed265,C2LOP.gen!g
369,043959a94d069ef7f91a30cee70daeca,C2LOP.gen!g
369,0752a3bd5fb771f80050139af7bd9b43,C2LOP.gen!g
369,0342556692818c4a4055a418e267ec29,C2LOP.gen!g
369,00b9ae29a14acfc0605368fb55aa03b6,C2LOP.gen!g
369,02cedacb5d4e8ec9fab7c47876bcd82e,C2LOP.gen!g
369,08259ca7ee1c39b028a4bec2e384f464,C2LOP.gen!g
369,06299053465574d247a709210d966c1b,C2LOP.gen!g
369,00aaa748d32b4ac5953fee3c01db1fb4,C2LOP.gen!g
369,073a8d77322d78f5771e2b8b1708e73b,C2LOP.gen!g
369,0498964173fa0f0d5f97e974b4d3798c,C2LOP.gen!g
369,02bd2a8c8496828478979348472dd908,C2LOP.gen!g
369,0397b1577751402b5c1c5b129435252a,C2LOP.gen!g
369,04c0e1fcd77093a564891b17bf61f66f,C2LOP.gen!g
369,00912e1f05b62c6f023418aef0fd0d88,C2LOP.gen!g
369,001956b292557284fdf2d7e68f311947,C2LOP.gen!g
369,081d22bed4338e209e8071a5dfd99cc4,C2LOP.gen!g
369,0503b57c774013bc3702d223647af138,C2LOP.gen!g
369,022a345dad3d09471132b8f179ae0b00,C2LOP.gen!g
369,0375e5e4c223dc0421126b6c7b7be80d,C2LOP.gen!g
369,03d59c9a7d4183b9bda13840e3ccf1af,C2LOP.gen!g
369,07a90b5079faf0a702f5826b987e3dc2,C2LOP.gen!g
369,05cea0d19dc4e52bbcb868860929c476,C2LOP.gen!g
369,031ecca0a0d3b555fd6e4d6ee14e9714,C2LOP.gen!g
369,017548b075362b5d79caed9b8a825e19,C2LOP.P
369,04c71a8f2c2ec5dfaeb2cbeb12aca700,C2LOP.gen!g
369,00c6c5052467576bf54e0d7d1eeb04d6,C2LOP.gen!g
369,0018f36876f30bc431d5e3df7352902d,C2LOP.gen!g
369,04b85f1b0bb7d1ee9094149e0346d4c4,C2LOP.gen!g
369,01f7222193626a98a00bce8dc38a95e4,C2LOP.gen!g
369,04668f9823e1cd935927fca74c6e2bd8,C2LOP.gen!g
369,056d739c59a5593bf02fa79d10989794,C2LOP.gen!g
369,08213e7347a573c71490e138584f65f7,C2LOP.gen!g
369,0657390a69862b470e4c01778767e7e4,C2LOP.gen!g
369,0681908f42adecf308cea7735621b140,C2LOP.gen!g
369,0583f708caf3aabc4d3d880ca5d6e801,C2LOP.gen!g
369,00051420759dd13d0d8a217c23dafb54,C2LOP.P
369,0312af51d4e0631cf7140918763d9258,C2LOP.gen!g
369,05a31bcdd745b9b09d62ed29aec50ac0,C2LOP.gen!g
369,04c56e60924f97fd32bfdc7adb129419,C2LOP.P
369,065669614bc55c7c55e4c27eb5a08322,C2LOP.gen!g
369,034da81d44ca54f13ceb79a4704ff2d7,C2LOP.gen!g
369,01ad404d78113f73444341ba89dc4538,C2LOP.gen!g
369,04e8abf8dc0abb13f04cc24d8c3945d2,C2LOP.gen!g
369,04799d85f4601d2b1c80c4ea817a63bf,C2LOP.P
369,045760ab036536766fad0b2ea0f020f0,C2LOP.gen!g
369,00edbfce1ca7b8068670cba2917c3211,C2LOP.P
369,075ae12631c7b1e396245df6427f2d06,C2LOP.gen!g
369,05d8c3523a7c2fbe590534e0048dd9b1,C2LOP.gen!g
369,042fe57f4a03c17969cfbda90d606745,C2LOP.gen!g
369,0812e4d879718157ee24d052d72f1fe9,C2LOP.gen!g
369,06e8267cc65d0d2ad954c77733955376,C2LOP.gen!g
369,00f6dc799d218084e95e13643223b7d0,C2LOP.gen!g
369,02c2bdaa4ed9b99dbfb4978edabfe724,C2LOP.gen!g
369,005278d931d49c3b16377701743ba72a,C2LOP.gen!g
369,00177bc93b7effd0472051395bc7748d,C2LOP.gen!g
369,00d3e1325db470d238c1f4d63cd500c6,C2LOP.gen!g
369,07744f623f1273b00cabec0afeeb0e02,C2LOP.P
369,0378291444e9692747f15d736bb8701d,C2LOP.gen!g
369,05bc61c6a98fc505f0b4762b39b047de,C2LOP.P
369,0310ba692d846e2d82e5e0ebfa236edd,C2LOP.gen!g
369,05d0d5432a98b64fef84b32928feb069,C2LOP.gen!g
369,00e0ce9e888d9e4495fb2f0812fd1834,C2LOP.P
369,04ee4a83dfc9eb3c4eb906bbd13ccb35,C2LOP.gen!g
369,0598334a4607cb117b6a30af0493371f,C2LOP.P
369,0600530f3ea6d381e8d5f461e4b9047e,C2LOP.gen!g
369,008ea8611e51a47c6328d354bc1810f2,C2LOP.gen!g
369,01c47904124b6df3d1db012c106f27d1,C2LOP.gen!g
369,060dab75bf431ad6de4bcaea9a467186,C2LOP.gen!g
369,0331157070d350f39625e82f80e78697,C2LOP.gen!g
369,05090c068eef9ea0254350a04c2fbacd,C2LOP.gen!g
369,04d76a1ce2f2c5d32ad5bbe69d7358b3,C2LOP.gen!g
369,0658b63351620bcac475d96e861768c5,C2LOP.gen!g
369,0122e4e018e209c4b13b4400bc1c7cbf,C2LOP.P
369,07eac7529ae0fb9b84fe334949b7b7cb,C2LOP.P
369,0724e22785970a11b15ab75148468a72,C2LOP.gen!g
369,04c3f4a3ef87f5cc21ef95c2bb919eb5,C2LOP.P
369,00d18e5b626720ac56d890a5e8cba61e,C2LOP.P
369,07857f5557e53441baf3ed67a92da77b,C2LOP.P
369,0179a1905ad1d1dfe638f010ae0ad66a,C2LOP.P
369,00864b9b323546be36d99ed14e69232d,C2LOP.P
369,0797ab4c0e035422a68107857f67d6f4,C2LOP.P
369,00621c63a1061e24841f84b91520a199,C2LOP.P
369,0057ac1ec0f3eadf1f3086872513b562,C2LOP.P
369,0855e572de99264966154fe86f7ac3bd,C2LOP.P
369,06313dc9aba456ba6cda0893e1dadece,C2LOP.P
369,0098bdabec25491a6368f8081499ad2b,C2LOP.P
369,087c5ff0d75ccc768b7e22e7ec4bdb39,C2LOP.P
369,051a256e1569da732b521a42fa0ba5b5,C2LOP.gen!g
369,06d18861a4ecede1da059d6caaf82a61,C2LOP.gen!g
369,0561a45c4eb3a8ad72c4a08a20abf7f0,C2LOP.gen!g
369,05efb1c041a8b0f9e334a34d35191bc1,C2LOP.gen!g
369,0592750c71c21e61ca34e0c8d0ad324b,C2LOP.gen!g
369,032b8556120d2a9eef4e79889a05e703,C2LOP.gen!g
369,088ba9bb1394fed703aae4a0f727cb60,C2LOP.gen!g
369,0562644a4244952e86a70ecc6959187a,C2LOP.gen!g
369,04d23bc0f9e3cc01ce652d2e7f4988ce,C2LOP.gen!g
369,079cd25769fd8f2ebb9dd2b35fc0c978,C2LOP.gen!g
369,0717e33a5378359aa9c47a5dc8ae228d,C2LOP.gen!g
369,0148023bbbdbb44c1e4b3806f27a2e88,C2LOP.gen!g
369,020ee4fd49373c23d388a7d5d0251f61,C2LOP.gen!g
369,003d5a2a4f048115034ae16b346fcd30,C2LOP.gen!g
369,01db93a9cf2e5fabcf9356f4da692eb3,C2LOP.gen!g
369,06dfb2da4a6ee5053d18385da03bd678,C2LOP.gen!g
369,00140161c93a03158c5b838c1567f7d5,C2LOP.gen!g
369,01f8d9455be8a26c992703428ec440a9,C2LOP.gen!g
369,01372dfdb1bd8449249b07ee04530ab5,C2LOP.gen!g
369,0673b9e13f5d91ee3339cb17298ddbd3,C2LOP.gen!g
369,04beffc31cd522fee7156bef79f01a79,C2LOP.gen!g
369,0824270cb3cb5cc5aa5998a2d79528f5,C2LOP.gen!g
369,08319683d87ce89bdd4a443238bb5afe,C2LOP.gen!g
369,0025ce5f90bf63edd9edf195c69a2d8c,C2LOP.gen!g
369,05862d739564aa012bab2c01298af674,C2LOP.gen!g
369,00fed9ff605d87a2e302fe3ca26bb5cf,C2LOP.gen!g
369,06e02b451d88dc9f2a78371164479c3c,C2LOP.gen!g
369,0210963631076cbc9234c6a2ec5d65cb,C2LOP.gen!g
369,042cc98373c5f8a704ae69c531e8e09e,C2LOP.gen!g
369,02de8936e29d19f555da0225d6f65465,C2LOP.gen!g
369,024126939acbd5c5d7450e1c331e7d91,C2LOP.gen!g
369,0249cb5abc092f445d78cac031cc3f9a,C2LOP.gen!g
369,00b61db15c784180de3668532ec746ec,C2LOP.gen!g
369,077f77e731ff65728ddee4fa6227d639,C2LOP.gen!g
369,00a51eb6791296d5262c7fc0b3764919,C2LOP.gen!g
369,0577eae30302f35531cd18ab76cb6df0,C2LOP.gen!g
369,06ba5c06f8a6b13ae0eccc12a19f0ec4,C2LOP.gen!g
369,07c53645acdcc514748f1dcd01c15f06,C2LOP.gen!g
369,057178a8e8a91ada6d435b6785db4cf0,C2LOP.gen!g
369,05791628bbdc9c25d9c1a68e68c389c7,C2LOP.gen!g
369,03e4362550616f75a762ad3f86917806,C2LOP.gen!g
369,06e7fe12182084824dacff261d9f32d2,C2LOP.gen!g
369,060bf8bebc7ffd961e16190251634e62,C2LOP.gen!g
369,02d57466cad3555598d8f0c102c469e7,C2LOP.gen!g
369,00ef0df069582a2126bd97e32b726ab6,C2LOP.gen!g
369,04c5cad1fc6cf09efca048df167af72f,C2LOP.gen!g
369,00fa8a6aeffe0f4c62239d77a311406e,C2LOP.gen!g
369,089f14257f371d4b052764df5577a697,C2LOP.gen!g
369,000988c9f1a76ffbc1baeed443bc0217,C2LOP.gen!g
369,087a7a43dbd9c8acade65c9fb23d7151,C2LOP.gen!g
369,087c557782f8fbda60f71f79b357b29b,C2LOP.gen!g
378,3fa0f4a3b4c7393da3573f6072216558,Rbot!gen
378,22b64ad5b302f1dca555e9f6a10231fe,Rbot!gen
378,70a83377ce93f88db5b210ffe5390578,Rbot!gen
378,7a7fd719844cc2c051b252849b14ace7,Rbot!gen
378,134e35839e2c7d4477f3d2c1c74ae654,Rbot!gen
378,7bbfaa63b747c26aed793cc7c13860c3,Rbot!gen
378,0a121ff94845770cea8135795ea19114,Rbot!gen
378,e9b0e270eaaf75851dfc2e45c7b37b43,Rbot!gen
378,0a93d76ce495bfebb9f54e2a1e9d4c17,Rbot!gen
378,9beeb246751451586a8b92e1f79d76d8,Rbot!gen
378,6f5ed76cb356731b850e37a324a8eec4,Rbot!gen
378,6c84b2c247cbc82a1adeb4c9a172c15b,Rbot!gen
378,8df5a7c3a4e2be1e4469262e75480647,Rbot!gen
378,cc34ad8a75225f49df8b4c1a317763d7,Rbot!gen
378,403dcb7257b6674e1b4c37f01ab5502b,Rbot!gen
378,18dae55f6ec32233a277318bb3af97d1,Rbot!gen
378,d56259df65ea859bcd6fac129af0cb40,Rbot!gen
378,ebf59f12e8c6532a4ff5cf64c5408581,Rbot!gen
378,c6bcc838eb96bf874219349811d74aa0,Rbot!gen
378,78e37b8e74f2fdf939c3640e28427ae7,Rbot!gen
378,2a78d50df96b57d3517d4c89f5319c85,Rbot!gen
378,e872a9fb24ba23ff118e441dd4a0b356,Rbot!gen
378,1489460ac4a6ab2c417ced818671fb84,Rbot!gen
378,88f7d472c16ccf0f80b06bd18fb804ff,Rbot!gen
378,b195b4eebcd7acc33daa298cf610a8de,Rbot!gen
378,6c2f1cfac6887582dbaf8efce3469ac6,Rbot!gen
378,47eac5dd70c5d4a2ce9883083a38844d,Rbot!gen
378,6e264b3ab0e40befe78fb7fbc8eb4a14,Rbot!gen
378,2ac5e2ce763f4f16043efbfbfa5943cd,Rbot!gen
378,5ed95b4dfece70ebc6ffbeb9659c9df5,Rbot!gen
378,c1aea6bbf2e17c220f7537f3e92d14c4,Rbot!gen
378,309bd97900fcd2897722886bd3db3fc8,Rbot!gen
378,b8f348600512d18761964080df278115,Rbot!gen
378,2692ad68f2acf3e1118bb60335f5a2bd,Rbot!gen
378,d7f96be8ee1a446c036a0cda548180ee,Rbot!gen
378,36e77c58a90d4bc50002174d88d0cf6a,Rbot!gen
378,6d2f26ee6d2860570d3c10dec34be042,Rbot!gen
378,37b9b4441c08229e67afb37aaaf5dec0,Rbot!gen
378,11de3a6394005bb198a6ac31853c19e8,Rbot!gen
378,9780bd4ba081e734fcc52ab8b8655722,Rbot!gen
378,85d08a6ca05cc557d62bab194cd930e6,Rbot!gen
378,07e713744a46c71feaecc91f20b6d1ea,Rbot!gen
378,ba2e9b39da2e1ccacb7d5f5f62ad2498,Rbot!gen
378,73516247ff215c742152d1e0c682edaf,Rbot!gen
378,02cde2efeb74ec35bd23c8c72d4f74d4,Rbot!gen
378,401eca4b68763fa24d7412dac2bc9ca1,Rbot!gen
378,5a0c0b6123dcf2c3662c6a65624cca57,Rbot!gen
378,680f78dc42b0aa75d1ae0208944c0864,Rbot!gen
378,332c84a41fdd53614639025827328671,Rbot!gen
378,7d250351587e88a5a81d12b03286586c,Rbot!gen
378,21c638bbc0e9803f6f40083cc7994642,Rbot!gen
378,248a95d2266f4ff3f5dc6d9d0dd9aefe,Rbot!gen
378,0ce55be7a656ee673405e7b44cf40c73,Rbot!gen
378,8c1a2ab433d0d4ea50b5e3ada0d85d08,Rbot!gen
378,68cb885525067eba7a50f76cef7df278,Rbot!gen
378,6336f25128903f00d0aa72a3829f2dcd,Rbot!gen
378,11a052205c579a784a565e363b2b7e71,Rbot!gen
378,a6c431327247b1dfeaf82ceec98b0284,Rbot!gen
378,28c381be43dd326a1a72b8ac2eda82fa,Rbot!gen
378,b5451c6b4c8615b5dc9083b6545dc0a6,Rbot!gen
378,a16c00d1d1f9e4192bc53b78d2cc43df,Rbot!gen
378,1ca8770cd38138569a507f9b795f7148,Rbot!gen
378,859f5cdecd66d101de479299961407b8,Rbot!gen
378,091d9f9def2cb4a4032797c8cf85417f,Rbot!gen
378,9659fb642f1d7323296bef6b8ac4a379,Rbot!gen
378,7a40f3bd23a50f3c1b359212513a3de5,Rbot!gen
378,2ccba12842a11bde1ad31e42910070bf,Rbot!gen
378,2a180695571b15f7c913e9a73a634db1,Rbot!gen
378,bbe4051cca48912279ab2a63ab8d38e6,Rbot!gen
378,53dfb9688912a509e010012aa9e78159,Rbot!gen
378,da66a7e27fb8426f2a829a35692f1418,Rbot!gen
378,9adb80cc06306dbdc5ec3dd1b30a6cd8,Rbot!gen
378,f9608cb6426d8d6c770f130d509ac45a,Rbot!gen
378,44a529bbb5a050bbd8dbe113f591bb51,Rbot!gen
378,00272d43fffda015e50e882c369f3d19,Rbot!gen
378,0b363e34828dd0d04e2c9e60e6aee5a5,Rbot!gen
378,e433e5035ce9eaf8619db425bc6314aa,Rbot!gen
378,a20ab72ecb97346229dae812e718303d,Rbot!gen
378,9d923c2a27ce15fcf0b297bc493c0ebc,Rbot!gen
378,cdea77e0f0acb42424eebaa48cd09147,Rbot!gen
378,827a7bcc05905e56b77efeac6ac72a19,Rbot!gen
378,f19ed87eb510ca9ae222edd3b13cdf1d,Rbot!gen
378,2561d2effe769aa9dfaa8840c0167698,Rbot!gen
378,d4d53d0b20d5befe436f356f399644cb,Rbot!gen
378,c69c9dd4487e92bbb2f4236e8a9b3ef8,Rbot!gen
378,1b4b3e9b902988bab6598833b588761b,Rbot!gen
378,6a0bfd1e46131fa83a03e5a1a74121f2,Rbot!gen
378,f0889ce97f9062ef62712d4b7597a8d0,Rbot!gen
378,7ddfab2e08514bf5c7b51b7d68a60517,Rbot!gen
378,1c886124b0875b9efec1ce1887e3b87d,Rbot!gen
378,9cb4c532d862902571e0d117b1cdca8b,Rbot!gen
378,bebfbb51f6807852aa0cc26b144a6a23,Rbot!gen
378,d55facf06a2e3ac04fd5643bd1a09d6e,Rbot!gen
378,0c64f4e26ce9bb21c21c99e7a9e34dfe,Rbot!gen
378,b18fa93e21c9762a047ab68bd3e46159,Rbot!gen
378,373fbbf1c8d90207e52d2a06f5e77a6d,Rbot!gen
378,639a37427c610a3d410bdf1367bfd553,Rbot!gen
378,57a7a61ae4e760e80141c622d73334fb,Rbot!gen
378,87772141f88341ccfa236cfac687fc55,Rbot!gen
378,ae75ce8f67158f761dcf8cdf25349005,Rbot!gen
378,def65270397e14c9d3c889dbb61c6e60,Rbot!gen
378,83c03430249ab1174193be02c7a031a8,Rbot!gen
378,2689d7cbb00c682b313e8fa90aebf384,Rbot!gen
378,cb18cd30e1aee9a78523e062531ac43d,Rbot!gen
378,a8aa8002ea13fbc69e50fa5bb03a3921,Rbot!gen
378,f9e870f502e65e18cc8fa13648e4a6ec,Rbot!gen
378,4bf7ec7357b4bd1511ffc2cb6a33c149,Rbot!gen
378,895188b1e31208d444d94bf7a54676d3,Rbot!gen
378,6c4cdca273f03903064a57b310f33789,Rbot!gen
378,594d28f470b01a2cd3e4eaa8de5694e4,Rbot!gen
378,6c39934ca27fda59ac6f9e4c87481a35,Rbot!gen
378,3d7a2593741870abd1d72ddb3af95bb6,Rbot!gen
378,c8abf282e74f32151d8fce75e756c7a1,Rbot!gen
378,2630ff8f1c42ed536b3bcca4289f60c8,Rbot!gen
378,7690ae3205587053c6620871dcbce6d2,Rbot!gen
378,c81ce9487057e519f9233dc58b6538ad,Rbot!gen
378,d682a3d7b58aa7ce3bbcead457674b32,Rbot!gen
378,a2a10e623932861412917429c7f7626e,Rbot!gen
378,3b3b6c6cc254f167ed82c0d83563677b,Rbot!gen
378,511a177421940c5d8ec532c019fb5c69,Rbot!gen
378,e5850410d65502d515eb8e38f0a5f524,Rbot!gen
378,6708659ef02f86ac9492cbe2cc561e21,Rbot!gen
378,1f97225f58b4a8e5745fa32128129706,Rbot!gen
378,dc326c89224ac0cdee70aa6d9f2e3af4,Rbot!gen
378,1bebe739d718a9525439acf4657f0f93,Rbot!gen
378,a205a78d967f8b9f45c4dad6834bf75a,Rbot!gen
378,3d45273e1560d23463c6990acce2ee6f,Rbot!gen
378,0e8daada77995dfdfc2b17fdc05fc8ed,Rbot!gen
378,b299f5b9a61d178e5a766859befc628b,Rbot!gen
378,d60242334fea5662e5db7077c2697d40,Rbot!gen
378,65499a318f33952381f34b4f4316679c,Rbot!gen
378,33bc44ce23c92bb16f24a39cbbd22691,Rbot!gen
378,52a1c9af826faa4c1733c5ad06550be7,Rbot!gen
378,100a686fb2a19e360bae078fcd21b876,Rbot!gen
378,8d4f1110692a5b969d2d9969907a5e41,Rbot!gen
378,dddc425c55f01553648ba2230c2a1d8d,Rbot!gen
378,32c5c717fb7fa287fed29e561409e84c,Rbot!gen
378,7a56360fbc738d37569aedf30acb6f1f,Rbot!gen
378,c19d447ac95fcd2bd51e8423866ea99d,Rbot!gen
378,c66d876fcd75641aa23bb1e415f729f2,Rbot!gen
378,bb5c4233912891256f2fd1efb28d4c0f,Rbot!gen
378,5134a7b1d431eb550d3637083ef4c8d5,Rbot!gen
378,70f597ecf3a3f98c3f2e2c50462dacac,Rbot!gen
378,030d0261a82f6b5149908fc5a9e62b41,Rbot!gen
378,005648842a55104790963520269027e2,Rbot!gen
378,9c6bfde533d8f07e83a0d3e2003b57ba,Rbot!gen
378,3c02f082b6298394a343c6a27b0dddcd,Rbot!gen
378,b6d16ae123efc967bbc670377246aeeb,Rbot!gen
378,90164946a88704ace0baae8587c578c0,Rbot!gen
378,b5e48e0e1f2e6f80d6e15a700e162e04,Rbot!gen
378,23a527a0d96622ca906ea13b47b92dd6,Rbot!gen
382,048fc3e635044d7fd06a4896ca543f70,Lolyda.AT
382,00036955722f0041d91cf4ce4f70e94b,Lolyda.AT
382,0629a8a548c7abae89dbba50bd57856f,Lolyda.AT
382,085a7c4aeefd28c79c43e07f46caa9c5,Lolyda.AT
382,0436b696218a254fb3441f28373fd796,Lolyda.AT
382,040f672253c2577350ef675aab5faf13,Lolyda.AT
382,06caa66c14626c998c397ac56ea12eff,Lolyda.AT
382,07b91e51cbcb3db5b8f7eb732de960ea,Lolyda.AT
382,05869cd8a298c179f63bb8b6ea2b4c8d,Lolyda.AT
382,008b714c81ba068af8666df6a39d6dad,Lolyda.AT
382,01b09b3fe041a32d9850b022c4726894,Lolyda.AT
382,05c8982559dc2622c188be6da0ec53ea,Lolyda.AT
382,052aa1312fb26a8e3d7321dc81318c1f,Lolyda.AT
382,0371a91e3a4f098440bc6d94330cd8ab,Lolyda.AT
382,019abbb3067ce5bf5602e7353d1819b6,Lolyda.AT
382,06dcafcd57729b0433eadf8808121d20,Lolyda.AT
382,07c9476c2bd799321c78218a9811a891,Lolyda.AT
382,01be98012aa72312f7f351ba5154e42b,Lolyda.AT
382,04ccdcdb176d1f003a75697457e6f5ad,Lolyda.AT
382,01e84b8eafd6dd229773c71f78ebf611,Lolyda.AT
382,00a2521b730cf3a792985d6ce6d08104,Lolyda.AT
382,0418e8342b06ce695a3f9f7c994e4b9c,Lolyda.AT
382,082760aa3f1c4e0ed8fffb58c61136cf,Lolyda.AT
382,040fc175def84da0019dd7b2dd589ea2,Lolyda.AT
382,03f4cbb35ba5c0ee2715bf60cba48278,Lolyda.AT
382,06bff37be4cc8432ecb7d3941886c6bf,Lolyda.AT
382,0341839f84029a1b56a610f7b237c711,Lolyda.AT
382,0222cd9910a190472747c9109a74c8f7,Lolyda.AT
382,00ae9c47f13c0a2047c1130991729e9e,Lolyda.AT
382,077cd45a1108cc759126ee85666f480a,Lolyda.AT
382,00f99fe4fef292ac048f399ba77bcbe7,Lolyda.AT
382,08a813a71867d53dc60920cb9dbd7fdf,Lolyda.AT
382,01703f1843cc4c1607c2fe5cd559ee55,Lolyda.AT
382,05205f11341fc9ffb361bfcb0fb8aa76,Lolyda.AT
382,085705ab104b746ae3b73fd04e6dd37b,Lolyda.AT
382,001b982b1dc170526ced8d2159ed0585,Lolyda.AT
382,050e04400af5ddee85cd61db3ed5ab78,Lolyda.AT
382,04b3ccdaaf022351b8fc0b251369667c,Lolyda.AT
382,0047e80b0e89841606a8b4e3d79be54c,Lolyda.AT
382,003609f30214543c1097121386bbd5de,Lolyda.AT
382,02e89f081562b1cb37425d97f76e718d,Lolyda.AT
382,07641877eae07edee064a657f427f741,Lolyda.AT
382,02f50b9dab99fc71ea5a7f684c2e585e,Lolyda.AT
382,03f39d07c4b54adc1b7e765e16abeb9b,Lolyda.AT
382,0785ca3aaedfde8268899d84d32525f8,Lolyda.AT
382,0131098eda7f8f789c6ca617d739e81a,Lolyda.AT
382,0890b078c64ef3e894413e99e9f631ae,Lolyda.AT
382,0217fb65d9a374fab52e8f62f5260924,Lolyda.AT
382,0038cb75ec0a799efa43d6687113e516,Lolyda.AT
382,0715a31087ec1a9f5beb3705c6308097,Lolyda.AT
382,0416150e99501c7ecd68aa60cdf5d156,Lolyda.AT
382,016f334b53d43d5b70c8c2fee9dfad32,Lolyda.AT
382,05af4b08ac2978b5029db726284cc7d4,Lolyda.AT
382,06612406ae3467dc5916d30fd18f0dd4,Lolyda.AT
382,0324266b5040f085b7476c12a4d93c73,Lolyda.AT
382,03ac99c9331a490c0720726240654ed3,Lolyda.AT
382,042f5c102ff638dbd3891a07abda8f7f,Lolyda.AT
382,005ba815f66dfdc0c3136861ad32b0e5,Lolyda.AT
382,0467683e36ccff4e928dbfb2a1fd843b,Lolyda.AT
382,041e5581d00a8f51d02248c13ce2625b,Lolyda.AT
382,022e210b2a17fe8a5f9b072c29595367,Lolyda.AT
382,089a9892d4da47796c98ea7f139c2c2d,Lolyda.AT
382,0138ca1d1f48f4d63e4015f34f6e54a7,Lolyda.AT
382,01803852abffadbf676cc45565fb6720,Lolyda.AT
382,0161b8480bf67c56de8cf0831ba9a1d4,Lolyda.AT
382,064d191449feffd6b7cd6e25c3218adf,Lolyda.AT
382,039a324347f83bba2ef37d7cda1bbe44,Lolyda.AT
382,08a50e0ffab8da6fc732ee35babf98d1,Lolyda.AT
382,0020a8aabcc6c65cd0e8cece8dedb688,Lolyda.AT
382,01e5e603355f4b74d27489542f2373bd,Lolyda.AT
382,00af127eb1e69ccbbcd458e738e093b6,Lolyda.AT
382,0410428bb26a17cf5585697bbba8eee6,Lolyda.AT
382,03885676504d57d8ec287ddb5b205b2e,Lolyda.AT
382,088f5bdbfc6eb9a9f7c6cad09df76525,Lolyda.AT
382,0562da3a3e5d2548a8e13506dbfb75eb,Lolyda.AT
382,00029d8264accf77a44fc9e5f6523e0e,Lolyda.AT
382,083d7b3dc9be10f166a5fcc119479e4f,Lolyda.AT
382,0711e331bdc1c647c40d29c75d109ddb,Lolyda.AT
382,084f3003f8df1ccd28ce027003a4fadf,Lolyda.AT
382,0340a2746360b86374cd5911e974ae68,Lolyda.AT
382,0572ffcced8e17a1da533154bcf5b4eb,Lolyda.AT
382,02d37f8876a1395e5d2271fafd20edc1,Lolyda.AT
382,0557fcecf24af86f515703f3cb46678c,Lolyda.AT
382,012cb95a12f291e1938dff0b9964f6e0,Lolyda.AT
382,0147aa6db73b91d988cc90e3125f79c5,Lolyda.AT
382,014e95c6b0456baf7d489f71a03f5ce9,Lolyda.AT
382,00a44ad3a558bb54e42db90d93fc7cfb,Lolyda.AT
382,070a01ab54a9b318f1c8326a496e4e36,Lolyda.AT
382,00e4f0edc792d66eaeb4cf8f3d09e6be,Lolyda.AT
382,05994033e24be24acad851b9c27f64e7,Lolyda.AT
382,0597fb5bac3683dfb76500a6d3e60fae,Lolyda.AT
382,03a9639c53d4fbd480c7e3b5f2b8c618,Lolyda.AT
382,060be38eeb9085bbb6cd04b824b50f48,Lolyda.AT
382,0490af525c39c7f4406315daa2a56a7a,Lolyda.AT
382,00ff757f4e631fee655b6ff06e4e4737,Lolyda.AT
382,00213079a689e4641cd289a2646c01c7,Lolyda.AT
382,0833d11afa1eb5c9ee2c5ab370e2eaf1,Lolyda.AT
382,03ce94c98e1514e4f81171ea36fbc822,Lolyda.AT
382,072bb72292aefa4535743c44b9d419dc,Lolyda.AT
382,07910cce9a7139b06798158d5bbfe44d,Lolyda.AT
382,06579927c98dbf02738bf5927382eff7,Lolyda.AT
382,057c9a366b14b2e1ffc3be766e33491d,Lolyda.AT
382,06738e28f9cecd3c318976812c813612,Lolyda.AT
382,0286e55890eacc3236c3f5126b371f49,Lolyda.AT
382,0517fd70e4610b9f0fc806f1488aca94,Lolyda.AT
382,08939eafc6fc8af6298c34229b44d330,Lolyda.AT
382,01c7c160fa4623f3b2544e27cd109fd2,Lolyda.AT
382,03fb9f3cbe2db207026f518f0acea384,Lolyda.AT
382,0074040ab3eac82cc0590eca03033c25,Lolyda.AT
382,01c4ff8acb385ed4ab85ea09a14565a1,Lolyda.AT
382,01b5d94e22899c9372bdf72dc11bb109,Lolyda.AT
382,0820909da13ec06646c66fc2f4c84fd7,Lolyda.AT
382,067c868207fb1a58ce9657bda56befc6,Lolyda.AT
382,019e6ea5d3a455991b165283b72439cd,Lolyda.AT
382,0105124004fcaf4cfefa9c39678e1435,Lolyda.AT
382,01d91c2209b55511e95f8072ae9c60e1,Lolyda.AT
382,00bbe9b41b366222dec28facad51d2f9,Lolyda.AT
382,014f7e54ff1e945ac7c56c1ca3175c51,Lolyda.AT
382,02808ede32d634b96d3c9cf84d5942b1,Lolyda.AT
382,0178325dde646885ddfdf21af3edd286,Lolyda.AT
382,06e61aa186629adad122d8bc48cbc43d,Lolyda.AT
382,0415d5df261a8a58439eefbce51c21da,Lolyda.AT
382,03f7b7a82bcf0aa0f6cdd210fdb39d13,Lolyda.AT
382,014622bc3cfae5a7f2b6e5ee25c5f6b1,Lolyda.AT
382,063b1c1faa72bd849cedaf886a049aa6,Lolyda.AT
382,0109331ceba84c14d7de37620caa1b17,Lolyda.AT
382,0683a456f253639fbf5603a9e5286704,Lolyda.AT
382,06d3b1ea00929ff9870fedcaeed946b3,Lolyda.AT
382,069b35936c804518f1fa6f18016c8809,Lolyda.AT
382,000dce1e85c83c4d776b2e6c2dc3ab3b,Lolyda.AT
382,020f7f177b63c00c612963601d7347f0,Lolyda.AT
382,0877bdf6c8b2738a6404ef7b096a7217,Lolyda.AT
382,01d9a6d463217fec525e8fdd15f8ab5b,Lolyda.AT
382,0313928c9fce54fee22071a48fbf6f1a,Lolyda.AT
382,04875f5c3ef597814375661bec53d19e,Lolyda.AT
382,086d433e05d1b4858ed04f0e93b3a531,Lolyda.AT
382,007e89a7126f2c90a00c64b11971038a,Lolyda.AT
382,0184e2f5334550bdcc5926fcf942fe89,Lolyda.AT
382,081e326f4e318f565eb711fd39ac45da,Lolyda.AT
382,056b5eab52637138828a6192d1c64570,Lolyda.AT
382,01b53ca13b4881699e8e6111759cb29e,Lolyda.AT
382,07419dc89591d90283b73531bfc2a9e1,Lolyda.AT
382,0205fafb998daf57ff5c3c39410ceb18,Lolyda.AT
382,018fde4d05d2cf94375f0e7981f907d7,Lolyda.AT
382,05174348fe875af0ccf3e10ff37f3e66,Lolyda.AT
382,00079520833ea8ef25d68e552c00b2b2,Lolyda.AT
382,0521d1875f1e76e91989c07f53bc65d5,Lolyda.AT
382,01fb04966f609510e75371fca079c988,Lolyda.AT
382,0182411b1dad2759fcdff22d13be739c,Lolyda.AT
382,04f29a7a3cfac5d80676f90cd0f96458,Lolyda.AT
382,0623927922775f14ee8d611d37f0e477,Lolyda.AT
385,00d62915bf860e3d5b9843294e3989da,Dontovo.A
385,01d42f2127991b67b61942b605d4b8f5,Dontovo.A
385,00fe99286969750e4740b208d8a58032,Dontovo.A
385,0496d8df23579fa44cb27903587baa97,Dontovo.A
385,001d3159c62f087daefc5c15cd158a3e,Dontovo.A
385,00399e9a0f031d9dc3f1932acd84fb0c,Dontovo.A
385,01ac553153d26a904e257524224878fa,Dontovo.A
385,00dcbca2279fb4c6d367ac9d593f000d,Dontovo.A
385,00a215fe6758bff7fa085903a4d36d78,Dontovo.A
385,00b6a578944b4fd2b372098e67284648,Dontovo.A
385,00ff69f302761d65461abfcdb25ded12,Dontovo.A
385,074095a3128a95459a692d90c0bc6aad,Dontovo.A
385,01f43487032fd9126fa47f374a48a8e0,Dontovo.A
385,03fb98d229435a419b0e7d116ce781f8,Dontovo.A
385,054572dd45c01228e5bf653ab1c8f4a7,Dontovo.A
385,00333fcb876fb16b7169aa723adfa980,Dontovo.A
385,003c31e91d74c32b5a39bb3095d66d52,Dontovo.A
385,001b41e82869f48d2fbab6940537b7ec,Dontovo.A
385,0100fea4b19928cee481dc4f74608650,Dontovo.A
385,004f445defede4eb58f3bad1567f4de3,Dontovo.A
385,00f633261b0cb87f69f59db978b74a54,Dontovo.A
385,0414a58b8655ea8ede94b6e8afa46081,Dontovo.A
385,072f395efff1a56f2bf0e8bd07999a09,Dontovo.A
385,00b9c56bcdb40ba9e7cab2d2085e3ccb,Dontovo.A
385,05efa9f86c2cdadbe77e3cc368329cb1,Dontovo.A
385,03a6be98f16f88cc9796017e8447fa93,Dontovo.A
385,003e4ac37539328e8aadd02e3252e265,Dontovo.A
385,0019132cc7a304f245e86e67b2746846,Dontovo.A
385,07b5def4b8a8cb171c4abb5bca5dfcab,Dontovo.A
385,0037e467765b15f571e1279450be071b,Dontovo.A
386,0637cf29adb476453747fb2c3761b6fe,Dontovo.A
386,00e968fa526b3918b1e5d4bccd4f9506,Dontovo.A
386,032b3ef81ecee8452558c467b4799e4a,Dontovo.A
386,04909933ef15f6a01e8bdcbde085cfed,Dontovo.A
386,07cd3b80e2d90a8a7ce81f098a81a9f8,Dontovo.A
386,06dd6c9ffe2986d1c1f1706c20386028,Dontovo.A
386,0859973745af8f97f048c5462f2c2b90,Dontovo.A
386,0790c525fc1e89afdbcdfcb68064f749,Dontovo.A
386,04867323eef1e27a3ac168411dc0b355,Dontovo.A
386,0639f1166ccb08faccb57e7784977ec7,Dontovo.A
386,00ca911da919b08ef01c34d4e4bf154a,Dontovo.A
386,0669520d758b4d3bd702ae840b974996,Dontovo.A
386,0462e0bba865501a0f01c24b001a92ef,Dontovo.A
386,060884f8460d6d51b0419cd2a7b4efa4,Dontovo.A
386,0194c873b5e79a576b1999d826bf56f2,Dontovo.A
386,04d20590fe1b1cce92dc88216867d0b5,Dontovo.A
386,053ccc68fa67440dec85c6332abe77f3,Dontovo.A
386,03e52e6dfa8ef26105a624a318dcd8ac,Dontovo.A
386,000595677f4206cedfe26ce298fc6153,Dontovo.A
386,079683c937715eb43e1189014741cded,Dontovo.A
386,056e92e7cfe74c28cda6f4010c68ca3d,Dontovo.A
386,01c3de8f13fd6cf40c52fc72488d494c,Dontovo.A
386,0850fb0d9b5d3251032036a1545979f6,Dontovo.A
386,01aec24c493f6e6c4e3a59c39bcb03f9,Dontovo.A
386,04a141d6e9fff1d90d47b7ad51f12029,Dontovo.A
386,0345ec1ed46e91e1a0af34f9b51714ef,Dontovo.A
386,071d659e5f3f236890e17a8f3207e765,Dontovo.A
386,006b66c8a80ad361d5d6ca22ec0705f1,Dontovo.A
386,07c964c217e92b9920255df4fd4fc716,Dontovo.A
386,049ba92e99d11e7c898a7a56f089870b,Dontovo.A
386,01e3751c159e458d0c49e0d9473a0e1c,Dontovo.A
386,0519fed7f68fb6d7de61c6cbbbee4fda,Dontovo.A
386,01e5b094b699a34c6487fc40b97a2c73,Dontovo.A
386,006181199edb789b86545299cee3e821,Dontovo.A
386,08249787bfe9707036baae2dd1f32060,Dontovo.A
386,07093fac5a6cf46929ca93e7fdc7c203,Dontovo.A
386,06240f088a993e73bcefecd060189516,Dontovo.A
386,00f9efcc0115b904695791ebf6a9b06f,Dontovo.A
386,014be6e9af2534a74533007f28370e79,Dontovo.A
386,05a81090651569fc39ac557fcf99d9c0,Dontovo.A
386,038f3b601320c5a334631370dc0b11e5,Dontovo.A
386,07c9fec9039f312586c9243f8d92650e,Dontovo.A
386,048030224076707df98b451607b10437,Dontovo.A
386,0813c353a31925ffe83f625e77211636,Dontovo.A
386,0740390e4f9ea5edd83b924c4559ee89,Dontovo.A
386,0719d27c5c6c6e597a422529662b4b62,Dontovo.A
386,04edc62623447bcc52dcfae1a15a3621,Dontovo.A
386,072c25f11f3c884700b4a363e61010d6,Dontovo.A
386,0472c19fb67a0c2ce640176cb26a60b2,Dontovo.A
386,0860bcd74555d1e23bf6fe14889ac424,Dontovo.A
386,003c8bac4de429e026046af2107942a5,Dontovo.A
386,00f89162aba550a6f44baf843a312891,Dontovo.A
386,06956950ff416b70238535d9e67e5ec0,Dontovo.A
386,0468d942c05783738cf3d23d54cf415e,Dontovo.A
386,03fefbaa20b439722cdc2a661cee6f49,Dontovo.A
386,06153bc7050667efa381cfe6665c85ea,Dontovo.A
386,07777c73ebf8dae22aa0eca886003776,Dontovo.A
386,01b7712fd907ffbb34614a0a0f238741,Dontovo.A
386,069794c12e0af3fe647df2c5261a0285,Dontovo.A
386,0359f055545c068bf2bbfc686a87fca8,Dontovo.A
386,0383c95ca595cdda9e479cadbac72256,Dontovo.A
386,04a00bdccdfa145178306427d22cacd3,Dontovo.A
386,07480d3441bc1c9665db4e10060f35a0,Dontovo.A
386,0467cc972b1e8318aff474aeda0593f3,Dontovo.A
386,01dc20ab1cfd1df1256b4dd9bc914150,Dontovo.A
386,05dabaeca83c0dbbf1b6cf421ddddeb6,Dontovo.A
386,03cb3315b58fb0a816ea4128d04f9666,Dontovo.A
386,03cdff68f939b90b2c32c7a5db664240,Dontovo.A
386,032cdeeba73fb219625104eb1885665a,Dontovo.A
386,0515e178ea3d22140182ea99f49560dd,Dontovo.A
